High resolution spectroscopic follow-up of the most metal-poor candidates from SkyMapper DR1.1

We present chemical abundances for 21 elements (from Li to Eu) in 150 metal-poor Galactic stars spanning $-$4.1 $<$ [Fe/H] $<$ $-$2.1. The targets were selected from the SkyMapper survey and include 90 objects with [Fe/H] $\le$ $-$3 of which some 15 have [Fe/H] $\le$ $-$3.5. When combining the sample with our previous studies, we find that the metallicity distribution function has a power-law slope of $\Delta$(log N)/$\Delta$[Fe/H] = 1.51 $\pm$ 0.01 dex per dex over the range $-$4 $\le$ [Fe/H] $\le$ $-$3. With only seven carbon-enhanced metal-poor stars in the sample, we again find that the selection of metal-poor stars based on SkyMapper filters is biased against highly carbon rich stars for [Fe/H] $>$ $-$3.5. Of the 20 objects for which we could measure nitrogen, 11 are nitrogen-enhanced metal-poor stars. Within our sample, the high NEMP fraction (55\% $\pm$ 21\%) is compatible with the upper range of predicted values (between 12\% and 35\%). The chemical abundance ratios [X/Fe] versus [Fe/H] exhibit similar trends to previous studies of metal-poor stars and Galactic chemical evolution models. We report the discovery of nine new r-I stars, four new r-II stars, one of which is the most metal-poor known, nine low-$\alpha$ stars with [$\alpha$/Fe] $\le$ 0.15 as well as one unusual star with [Zn/Fe] = +1.4 and [Sr/Fe] = +1.2 but with normal [Ba/Fe]. Finally, we combine our sample with literature data to provide the most extensive view of the early chemical enrichment of the Milky Way Galaxy.

==> supplementary_table.txt <==
Supplementary Table: Stellar parameters and chemical abundances for the program stars

Column 1: ID
Column 2: Teff
Column 3: logg
Column 4: [Fe/H]
Column 5: Crich
Column 6: Li
Column 7: C
Column 8: N
Column 9: Na
Column 10: Mg
Column 11: Al
Column 12: Si
Column 13: Ca
Column 14: Sc
Column 15: TiI
Column 16: TiII
Column 17: Cr
Column 18: Mn
Column 19: FeI
Column 20: FeII
Column 21: Co
Column 22: Ni
Column 23: Zn
Column 24: Sr
Column 25: Y
Column 26: Zr
Column 27: Ba
Column 28: Eu

 SMSS NAME            Teff  logg  [Fe/H] Crich Li       C      N     Na     Mg     Al     Si     Ca     Sc    TiI   TiII     Cr     Mn    FeI   FeII     Co     Ni     Zn    Sr       Y     Zr     Ba     Eu
 J001604.23-024105.0  5075  2.20  -3.21  0  .....    0.43  .....   0.00   0.24  -0.82   0.83   0.20   0.30   0.48   0.46  -0.47  -0.95  -3.21  -2.97   0.27   0.16  .....  -0.81  .....  .....  -0.87  .....
 J005420.96-844117.0  5275  2.75  -3.51  0  ..... <  0.95  .....   0.07   0.32  -0.94   0.58   0.22   0.36  .....   0.38  -0.59  -0.63  -3.51  -3.12  .....  .....  .....   0.00  .....  .....  .....  .....
 J011126.27-495048.4  5075  2.21  -2.94  0  .....    0.26  .....  -0.20   0.02  -1.14  .....   0.16   0.14   0.06   0.01  -0.33  -1.09  -2.94  -2.91  -0.13  -0.01  .....  -1.57  .....  .....  -1.80  .....
 J020050.19-465735.2  5050  2.09  -3.66  0  .....    0.57  .....  .....   0.55  -0.55   1.22   0.59   0.55   0.24   0.24  -0.49  -0.90  -3.66  -3.64   0.22  -0.06  .....  .....  .....  .....  -1.00  .....
 J024246.96-470353.6  4775  1.41  -2.94  0  .....    0.43  .....   0.79   0.33  -0.81  .....   0.27  .....   0.14   0.28  -0.60  .....  -2.94  -2.88  -0.13  -0.12  .....  -0.10  -0.67  .....  -0.38  .....
 J030245.60-281454.0  4775  1.39  -3.50  0  ..... <  0.30  .....   0.66   0.66  -0.82   0.30   0.61   0.48   0.35   0.52  -0.25  -1.03  -3.50  -3.05  -0.08  -0.17  .....  -0.07  .....  .....  -0.61  .....
 J030258.53-284326.9  5575  1.75  -2.67  0  ..... <  0.85  .....   0.54   0.45  -0.92   0.21   0.29   0.35   0.35   0.18  -0.24  -0.97  -2.67  -2.77  -0.05  -0.18  .....  -0.56  .....  .....  -0.74  .....
 J030428.44-340604.8  4750  1.32  -3.26  0  .....    0.52   0.78  -0.17   0.28  -0.65   0.81   0.21   0.39   0.13   0.11  -0.56  -1.09  -3.26  -3.30  -0.10  -0.18  .....  -1.38  .....  .....  -1.96  .....
 J030634.26-750133.3  5075  2.20  -3.14  0   1.03    0.25  .....  -0.19   0.15  -1.13   0.49   0.09  -0.11   0.18   0.17  -0.33  -0.88  -3.14  -3.14  -0.12   0.01  .....  -1.35  .....  .....  -1.53  .....
 J030740.92-610018.8  5025  2.06  -3.09  0  .....    0.50  .....  -0.11   0.66  -0.61  .....   0.44   0.22   0.18   0.29  -0.48  -0.90  -3.09  -3.00   0.11  -0.15  .....  -2.25  .....  .....  -0.64  .....
 J030853.27-700140.1  4775  1.40  -3.16  1  .....    1.30  .....   0.76   0.25  -0.38  .....   0.27   0.30   0.11   0.12  -0.46  .....  -3.16  -3.13  -0.24  -0.26  .....  -0.87  .....  .....   0.09  .....
 J030922.03-544038.1  4975  1.95  -2.73  0  .....   -0.11  .....   0.27   0.14  -0.57   0.54   0.22   0.41   0.25   0.40  -0.33  .....  -2.73  -2.75  -0.18   0.02  .....  -1.15  .....  .....  -0.78  .....
 J031703.94-374047.2  4775  1.39  -3.27  0  .....    0.50   0.89  -0.08   0.06  -0.96   0.38   0.04  -0.11   0.14   0.03  -0.54  -1.01  -3.27  -3.19  -0.22  -0.31  .....  -1.35  .....  .....  -1.08  .....
 J034504.76-724732.2  5350  2.97  -3.10  0   1.56    0.51  .....  .....   0.42  -0.97   0.68   0.43   0.02   0.53   0.36  -0.40  -0.86  -3.10  -3.09   0.04   0.02  .....   0.11  .....  .....  -0.10  .....
 J034749.80-751351.7  4600  0.99  -2.50  0  .....    0.25  .....  -0.13   0.50  -0.80  .....  -0.09  .....  -0.25   0.00  -0.14  .....  -2.50  -2.75  -0.64   0.13   0.02  -0.61  .....  .....  -0.03   0.44
 J043522.14-470449.0  5225  2.61  -3.16  0  .....    0.37  .....   0.01   0.05  -1.07   0.45   0.12   0.04   0.36   0.15  -0.36  -0.88  -3.16  -3.18   0.09   0.06  .....  -0.83  .....  .....  -0.76  .....
 J043800.94-831932.8  4925  1.81  -3.00  0   0.91    0.43  .....   0.46   0.30  -0.76  .....   0.43   0.32   0.34   0.36  -0.38  .....  -3.00  -2.89  -0.09   0.05   0.38  -0.38  .....  .....  -1.06  .....
 J044147.05-484842.9  5125  2.34  -2.94  0   1.14    0.40  .....   0.31   0.28  -0.90  .....   0.37   0.54   0.27   0.41  -0.33  -1.05  -2.94  -2.91  -0.08  -0.03  .....   0.41   0.02   0.40   0.68   1.15
 J050247.62-642915.9  4975  1.96  -2.46  0  .....    0.39  .....   0.45   0.10  -0.69  .....   0.15   0.72   0.17   0.64   0.27  .....  -2.46  -2.46  -0.47   0.17   0.35  -0.18  -0.31   0.17   0.25   0.45
 J051729.79-425336.0  4750  1.36  -2.81  0  ..... <  0.00  .....   0.10   0.26  .....  .....   0.19  .....   0.25   0.06  -0.19  .....  -2.81  -2.65  .....   0.03  .....  -0.18  .....  .....  -0.89  .....
 J052313.34-621822.5  4775  1.46  -2.76  0  .....    0.29   0.78   0.09   0.19  -0.84   0.36   0.18  .....   0.09   0.39  -0.46  .....  -2.76  -2.60  -0.54  -0.09   0.39  -0.62  -0.28  .....  -0.51  -0.09
 J053721.56-244251.5  5125  2.32  -3.43  0  .....    0.39  .....  -0.03   0.33  -0.95   0.69   0.10   0.21   0.68   0.34  -0.42  -0.83  -3.43  -3.60   0.23   0.11  .....  -1.09  .....  .....  -1.01  .....
 J054650.97-471407.9  5175  2.40  -4.09  1  .....    1.53   2.61   1.37   1.13  -0.23  .....   0.35   0.34  .....   0.57  -0.55  .....  -4.09  -3.41   0.60   0.02  .....  -0.60  .....  .....  -0.16  .....
 J054903.50-594655.4  4900  1.77  -2.43  2   1.11    0.89  -0.15   0.35   0.18  -0.52  .....   0.32   0.55   0.06   0.36  -0.03  .....  -2.43  -2.49  -0.69  -0.19  -0.03  -0.47  -0.56  -0.06   0.30   0.19
 J054913.80-453904.0  5000  1.99  -3.15  0  .....    0.55   0.27   0.07   0.19  -1.01   0.81   0.19   0.19   0.14   0.15  -0.36  -0.95  -3.15  -3.22  -0.17   0.07   0.45  -0.20  .....  .....  -1.06  .....
 J062208.92-675713.1  4650  1.04  -3.41  2  .....    0.81  .....   0.22   0.18  -1.02   0.79   0.27   0.22   0.28   0.10  -0.53  -0.81  -3.41  -3.36  -0.05  -0.20  .....  -0.37  -0.42  .....  -0.03   0.56
 J062445.32-623003.7  5150  2.45  -2.43  0   1.28    0.29  -0.25   0.66   0.13  -0.51  .....   0.19   0.81   0.11   0.61  -0.05  .....  -2.43  -2.44  -0.42   0.14  -0.09  -0.14  .....  -0.09  -0.82  .....
 J063627.00-551633.2  5300  2.84  -2.94  0  .....    0.56  .....  -0.02   0.06  -0.69   0.84   0.27   0.70   0.15   0.46  -0.38  -1.13  -2.94  -2.87   0.10   0.16  .....  -0.21  .....  .....  -0.47  .....
 J072146.02-835759.7  4775  1.46  -2.11  0  .....    0.03  .....  .....   0.21  -0.39  .....   0.23  .....   0.04   0.48  -0.27  .....  -2.11  -2.23  -0.84  -0.17  -0.02   0.06  -0.34  -0.16   0.11   0.30
 J074358.63-612711.4  4950  1.86  -3.32  0  .....    0.39  .....   0.48  -0.02  -0.43   0.65   0.14   0.04   0.18   0.12  -0.44  -0.86  -3.32  -3.26   0.02  -0.11  .....  -0.69  .....  .....  -1.22  .....
 J074828.02-620137.9  5300  2.84  -2.97  0  .....    0.51  .....  -0.00   0.06  -0.74   0.47   0.20   0.55   0.31   0.41  -0.41  -1.24  -2.96  -3.03  -0.10  -0.38  .....   0.06  .....  .....  -0.80  .....
 J081112.13-054237.7  4850  1.56  -3.81  0  ..... <  0.81  .....  -0.07   0.24  -0.90   0.17   0.44   0.10   0.35   0.29  -0.40  -0.98  -3.81  -3.65   0.31   0.32  .....  -1.16  .....  .....  -0.57  .....
 J081627.99-055913.3  4875  1.65  -3.36  0  .....    0.43  .....   0.52   0.07  -0.29   0.65   0.18   0.22   0.18   0.08  -0.45  -0.88  -3.36  -3.38   0.06  -0.09  .....  -0.83  .....  .....  -1.37  .....
 J082303.10-115033.0  5250  2.70  -2.88  0  .....    0.30  .....   0.31   0.20  -0.74   0.61   0.27   0.56   0.29   0.49  -0.33  -1.01  -2.88  -2.85  -0.00   0.06  .....  -0.40  .....  .....  -0.52  .....
 J083055.45-734903.6  5250  2.69  -3.09  0  .....    0.23  .....   0.11   0.21  -0.92   0.71   0.33   0.37   0.33   0.31  -0.40  -0.94  -3.09  -3.10   0.07   0.02  .....  -0.22  .....  .....  -0.79  .....
 J084327.83-141513.3  5150  2.40  -3.29  0  .....    0.44  .....   0.11   0.33  -0.89   0.73   0.41   0.04   0.55   0.37  -0.33  -0.98  -3.29  -3.27   0.24   0.35   1.41   1.64   0.69   1.02  -0.17  .....
 J084457.17-264325.4  4925  1.77  -3.63  0  .....    0.65  .....  .....   0.22  -0.75   0.71   0.45   0.14   0.59   0.27  -0.42  -0.99  -3.63  -3.67   0.22  -0.12  .....  -0.12  .....  .....  -0.71  .....
 J085210.25-761250.2  5425  3.22  -2.44  0   1.43    0.38  .....   0.29   0.19  -0.66   0.61   0.38   0.58   0.33   0.54  -0.11  -1.06  -2.44  -2.50  -0.26   0.00  .....   0.23  .....  .....  -0.34  .....
 J085540.04-234607.3  5200  2.52  -3.45  0  .....    0.64  .....  .....   0.32  -0.82   0.56   0.45  -0.00   0.46   0.25  -0.50  -0.98  -3.45  -3.37   0.23  -0.16  .....   0.19  .....  .....  -0.48  .....
 J090151.44-621037.5  4750  1.32  -3.39  0  .....    0.59  .....   0.36   0.39  -0.58   0.79   0.38   0.12   0.34   0.31  -0.50  -1.08  -3.39  -3.44   0.00  -0.12  .....  -0.73  .....  .....  -0.58  .....
 J091043.10-144418.5  4650  1.04  -3.41  0  .....    0.69   1.13   0.63   0.15  -0.54   0.54   0.19   0.06   0.02   0.00  -0.75  -0.97  -3.41  -3.37  -0.02  -0.31  .....  -1.41  .....  .....  -1.15  .....
 J091117.11-264637.1  5150  2.46  -2.27  0  ..... < -0.59  .....   0.56   0.10  -0.79   0.22   0.46   0.70   0.22   1.06   0.09  .....  -2.27  -1.81  -0.66  -0.08   0.10   0.38  -0.42   0.51   0.55   0.49
 J092215.80-712521.3  5000  2.01  -2.91  0  ..... <  0.23  .....   0.18   0.28  .....  .....   0.32  -0.06   0.71   0.16  -0.55  .....  -2.91  -2.75  -0.10   0.09  .....  -0.14  .....  .....  -0.18  .....
 J092357.06-203851.2  5125  2.37  -2.30  0  .....    0.09  .....   0.46   0.09  -0.74  .....   0.29   0.15   0.15   0.20  -0.19  .....  -2.30  -2.40  -0.64  -0.05  -0.06  -0.05  -0.46   0.07  -0.16   0.15
 J093047.12-235727.7  5175  2.47  -3.18  0  .....    0.54  .....   0.37   0.24  -0.73   0.66   0.43  -0.13   0.23   0.27  -0.59  -1.33  -3.18  -3.26  -0.13  -0.22   0.79  -1.19  .....  .....  -0.78  .....
 J093524.93-715506.5  4725  1.31  -2.48  0  .....    0.64  .....   0.33   0.06  -0.79  .....   0.34  -0.11  -0.04   0.14  -0.23  .....  -2.48  -2.54  -0.65  -0.08   0.45  -0.06  -0.67  -0.07  -0.97  .....
 J095211.09-185713.7  5125  2.37  -2.34  0  .....    0.18  -0.54   0.48   0.16  -0.68  .....   0.32   0.34   0.12   0.39  -0.02  .....  -2.34  -2.45  -0.53  -0.06  -0.07  -0.14  .....  -0.28  -0.57  -0.05
 J095246.98-085554.0  4900  1.75  -2.87  0  .....    0.39   0.09   0.24   0.28  -0.58   0.67   0.32   0.42   0.22   0.36  -0.36  .....  -2.87  -2.86  -0.29  -0.01   0.21  -0.20  .....  -0.06  -0.82  .....
 J095456.70-002141.5  4875  1.69  -2.75  0  ..... < -0.21   0.00   0.73   0.25  -0.65   0.37   0.20  .....   0.27   0.49  -0.24  .....  -2.75  -2.60  -0.39  -0.21  .....  -0.58  .....  -0.07  -0.46  .....
 J095534.44-190405.2  4925  1.80  -3.06  0  .....    0.49  .....   0.32   0.14  -1.07  .....   0.27   0.28   0.17   0.11  -0.42  -1.13  -3.06  -3.04  -0.06   0.01  .....  -1.67  .....  .....  -1.11  .....
 J095803.36-322749.6  4925  1.81  -3.01  0  ..... < -0.16  .....   0.41   0.26  -0.54   0.41   0.28   0.61   0.17   0.42  -0.23  .....  -3.01  -2.86  -0.19  -0.25  .....  -0.90  .....  .....  -1.06  .....
 J102410.14-082802.8  5025  2.12  -2.32  0  .....   -0.76   0.54   0.60   0.10  -0.45   0.38   0.23  .....   0.10   0.99   0.12  .....  -2.32  -2.08  -0.61   0.11   0.00   0.31  -0.41   0.12   0.15   0.24
 J102731.70-411130.5  4775  1.39  -3.31  0  .....    0.51  .....   0.33   0.17  -1.25   0.52   0.17  -0.04   0.21   0.05  -0.49  -1.05  -3.31  -3.33  -0.06  -0.00  .....  -0.76  .....  .....  -0.60  .....
 J103235.57-131520.2  5075  2.20  -3.20  1   1.07    0.71  .....   0.32   0.31  -0.76  .....   0.37   0.13   0.42   0.31  -0.41  -1.04  -3.20  -3.13   0.10   0.11  .....   0.16  .....  .....  -0.09  .....
 J103819.28-284817.9  4825  1.49  -3.69  2  .....    0.83   1.11   0.20   0.34  -0.80   0.96   0.45   0.30   0.47   0.31  -0.47  -1.05  -3.69  -3.74   0.14  -0.18  .....  -1.43  .....  .....  -1.32  .....
 J105512.06-215551.8  4925  1.81  -2.95  0  .....    0.44   0.89   0.35   0.35  .....  .....   0.36  .....   0.22   0.35  -0.28  .....  -2.95  -2.99  .....   0.27  .....  -0.07  .....  .....  -0.54  .....
 J110901.23+075441.7  4750  1.33  -3.18  0  .....    0.58   0.90   0.43   0.43  -0.53   0.49   0.37   0.29   0.28   0.27  -0.66  -1.29  -3.18  -3.18  -0.30  -0.00   0.43   0.19   0.11   0.54   0.43   0.97
 J111201.72-221207.7  5375  3.08  -2.42  0  .....    0.67  .....  -0.22  -0.23  -0.91  .....   0.00   0.27  -0.08   0.24  -0.06  -1.45  -2.42  -2.45  -0.47  -0.02  .....  -0.37  .....  .....  -1.05  .....
 J112810.03-064656.2  5050  2.14  -2.90  0  .....    0.42  .....   0.50   0.20  -0.66  .....   0.27   0.27   0.20   0.37  -0.34  -1.10  -2.90  -2.91  -0.13  -0.16  .....   0.14  .....   0.13  -0.44  .....
 J113545.64+022820.4  5000  1.98  -3.32  0  .....    0.64  .....   0.74   0.50  -0.71   0.81   0.37   0.48   0.35   0.42  -0.44  -0.84  -3.32  -3.21   0.17   0.14  .....  -1.16  .....  .....  -1.11  .....
 J115906.91-261050.6  5050  2.17  -2.39  0  .....    0.17  .....   0.48   0.28  -0.42  .....   0.43   0.45   0.21   0.43  -0.18  .....  -2.39  -2.55  -0.54  -0.07  -0.03  -0.13  .....  .....  -0.13   0.12
 J120218.07-400934.9  5575  3.39  -2.82  0  .....    0.41  .....  .....   0.15  -0.90   0.37   0.20   0.29   0.41   0.38  -0.37  -0.93  -2.82  -2.98   0.06  -0.30  .....  -0.99  .....  .....  -1.12  .....
 J120509.03-295940.6  5075  2.24  -2.48  0  .....   .....  .....   0.23   0.22  .....  .....   0.19  .....   0.12   0.11  -0.59  .....  -2.48  -2.55  .....   0.05  .....   0.24  .....  .....  -0.11  .....
 J120638.24-291441.1  5100  2.27  -3.09  0  .....    0.68  .....   0.52   0.13  -0.85   0.41   0.34   0.21  -0.01   0.29  -0.32  -0.96  -3.09  -3.04   0.08   0.08  .....   0.12  .....  .....   0.22   1.07
 J121615.75-281249.1  4975  1.93  -3.06  0  .....    0.65  .....   0.30   0.33  -0.73  .....   0.33   0.51   0.22   0.33  -0.34  -1.05  -3.06  -3.07   0.05  -0.03   0.58  -0.56  .....   0.12  -0.75  .....
 J121709.12-272103.6  5100  2.28  -2.52  0   1.16    0.23  -0.36   0.56   0.12  -0.60  .....   0.25   0.68   0.17   0.55   0.08  .....  -2.52  -2.58  -0.43   0.14   0.09   0.22  -0.49   0.04  -0.43  -0.27
 J121846.49-161050.7  4825  1.51  -3.25  0  ..... <  0.33  .....   0.01   0.32  -0.34   0.76   0.14   0.16   0.17   0.21  -0.68  -1.01  -3.25  -3.32  -0.01   0.09  .....  -0.66  .....  .....  -1.14  .....
 J122207.37-252124.5  5075  2.19  -3.24  0  .....    0.29  .....   0.13   0.30  -0.91   0.47   0.25   0.24   0.46   0.35  -0.50  -1.00  -3.24  -3.22   0.07   0.08  .....   0.23  .....  .....  -0.56  .....
 J123608.04-343528.5  4925  1.81  -2.94  0   0.91   .....  .....  -0.09   0.32  .....  .....   0.20  .....   0.46   0.22  -0.48  .....  -2.94  -2.53  .....  -0.01   0.38  -0.54  .....  .....  -0.52  .....
 J125117.10-421643.2  5200  2.55  -3.14  0  .....    0.23  .....   0.00   0.23  -0.74   0.63   0.22   0.46   0.44   0.45  -0.30  -0.80  -3.14  -3.05   0.35   0.20   0.59  -0.57  .....  .....  -1.22  .....
 J125142.79-424304.4  5100  2.27  -3.12  0   1.15    0.37  .....  .....   0.21  -0.83   0.62   0.25   0.25   0.14   0.06  -0.51  -1.01  -3.12  -3.11  -0.01  -0.15  .....  -1.77  .....  .....  -1.71  .....
 J125704.60-105407.2  4575  0.84  -3.33  0  .....    0.24  .....   0.85   0.63  .....  .....   0.31   0.26   0.27   0.17  -0.51  .....  -3.33  -3.34   0.05  -0.13  .....  -0.16  .....  .....  -0.72  .....
 J133308.90-465407.9  4900  1.75  -2.79  0  ..... < -0.05  .....  .....   0.28  .....  .....   0.24  .....   0.28   0.31  -0.39  .....  -2.79  -2.80  .....   0.00  .....   0.13  .....  .....  -0.04  .....
 J134416.02-235714.9  5450  1.50  -2.82  0  ..... <  1.01  .....   0.42   0.47  -0.70   0.37   0.38   0.34   0.47   0.25  -0.21  -0.67  -2.82  -2.93   0.17  -0.19  .....   0.22  .....  .....  -1.17  .....
 J135544.04-375045.4  5350  3.04  -2.24  0  .....   .....  .....   0.59  -0.04  .....  .....   0.20  .....   0.33   0.45  -0.29  .....  -2.24  -2.23  .....  -0.03  .....   0.15  .....  .....  -0.37  .....
 J143511.34-420326.4  5000  2.00  -2.65  0  .....    0.26  .....   0.45   0.27  -0.45  .....   0.17   0.64   0.20   0.47  -0.06  -1.35  -2.65  -2.67  -0.27   0.22   0.24   0.41  -0.09   0.40  -0.65  .....
 J143531.93-471904.2  4800  1.50  -2.70  0  .....    0.15   0.27   0.57   0.32  .....  .....   0.27  .....   0.22   0.23  -0.26  .....  -2.70  -2.59  .....  -0.03   0.45  -0.12  .....  .....  -0.36  .....
 J143626.75-363115.5  5925  3.59  -3.06  1  .....   .....   2.61   0.34   0.43  .....  .....   0.05  .....  .....   0.22  -0.33  .....  -3.06  .....  .....  .....  .....  -0.52  .....  .....  .....  .....
 J144711.50-195545.8  4850  1.60  -3.12  0   1.56   .....  .....   0.81   0.41  .....  .....   0.42  .....   0.09   0.05  -0.52  .....  -3.12  -3.00  .....  -0.27  .....  .....  .....  .....  .....  .....
 J144749.23-330859.5  5175  2.45  -3.37  1  .....    1.02   0.49   0.28   0.34  -0.85  .....   0.28   0.05   0.32   0.24  -0.25  -0.83  -3.37  -3.34   0.19   0.11   0.73   0.70  .....   0.74  -0.94  .....
 J145536.24-340538.2  5075  2.20  -3.20  0   0.96    0.24  .....  -0.07   0.09  -1.03   0.53   0.26  -0.01   0.56   0.50  -0.22  -0.64  -3.20  -3.10   0.05   0.14   0.90  -1.33  .....  .....  -0.88  .....
 J145738.47-261358.7  5025  2.07  -2.96  0  ..... < .....  .....   0.24   0.18  .....  .....   0.25  .....   0.33   0.49  -0.34  .....  -2.96  -2.65  .....  -0.27  .....  -0.14  .....  .....  -0.02  .....
 J145902.35-091610.5  4825  1.56  -2.83  0  ..... < .....  .....   0.18   0.25  .....  .....   0.29  .....   0.40   0.11  -0.42  .....  -2.83  -2.79  .....  -0.10  .....  -0.89  .....  .....  -0.20  .....
 J151044.04-395653.6  4800  1.50  -2.54  0  .....    0.43   0.46   0.53   0.28  -0.47  .....   0.27   0.49   0.11   0.44  -0.26  .....  -2.54  -2.61  -0.59  -0.03   0.01   0.16  -0.42   0.17  -0.20  -0.05
 J151056.54-793923.8  4750  1.38  -2.29  0  .....    0.39  .....   0.67   0.19  .....  .....   0.57  .....   0.25   0.27  -0.10  .....  -2.29  -2.31  -0.85  -0.17   0.07  -0.10  .....  .....  -0.22   0.19
 J152349.60-222540.5  5200  2.54  -3.18  0   1.14   .....  .....  -0.09   0.05  .....  .....   0.32  .....   0.40   0.14  -0.36  .....  -3.18  -2.99  .....   0.17  .....  .....   0.02   0.40  .....   1.15
 J153601.77-013125.2  4850  1.60  -3.04  2   1.11   .....  -0.15   0.70   0.41  .....  .....   0.36  .....   0.79   0.70  -0.32  .....  -3.04  -3.04  .....   0.17  -0.03  -1.62  -0.56  -0.06  -0.70   0.19
 J154332.59-300038.2  4850  1.62  -2.87  0  .....    0.67  .....   0.14   0.18  -0.63  .....   0.34   0.28   0.17   0.36  -0.17  .....  -2.87  -2.93  -0.31  -0.03  .....   0.14  .....  .....  -0.15   0.47
 J154340.00-831819.5  4925  1.84  -2.40  0   1.06    0.18  .....   0.62   0.16  -0.82  .....   0.36   0.45   0.05   0.38  -0.16  .....  -2.40  -2.50  -0.65  -0.09  -0.05  -0.56  -0.56  -0.11  -0.42   0.10
 J154521.54-102047.4  5500  1.88  -2.87  0  .....   .....   0.78   0.89   0.47  .....  .....   0.44  .....  .....   0.25  -0.18  .....  -2.87  -2.88  .....   0.21  .....  -0.55  .....  .....  -0.73  .....
 J154634.19-081030.9  5100  2.23  -3.87  1   1.17    0.82  .....  -0.48   0.84  -0.27  .....   0.81   0.68   0.64   0.38  -0.31  -1.10  -3.87  -4.13   0.28  -0.04  .....  -0.59  .....  .....  .....  .....
 J155730.10-293922.6  5000  2.01  -2.77  0  ..... < -0.18  .....   0.35   0.31  .....  .....   0.35  .....   0.39   0.22  -0.50  .....  -2.77  -2.71  .....  -0.19  -0.02   0.16  -0.34  -0.16  -0.11   0.30
 J160624.86-253008.6  4850  1.58  -3.43  0  .....   .....  .....   0.86   0.35  .....  .....   0.19  .....  .....   0.07  -0.23  .....  -3.43  -3.26  .....  -0.14  .....  -1.14  .....  .....  -1.24  .....
 J162526.57-762949.8  4875  1.66  -3.46  2  .....    0.89  .....   0.27   0.50  -0.57   0.94   0.57   0.19   0.47   0.33  -0.39  -0.93  -3.46  -3.29   0.16  -0.22  .....  -1.41  .....  .....  -1.16  .....
 J163040.08-715639.1  5300  2.81  -3.26  0   1.27    0.67  .....  -0.15   0.20  -0.76   0.55   0.31  -0.01   0.30   0.18  -0.35  -0.78  -3.26  -3.30   0.26   0.05  .....  -0.97  .....  .....  -1.24  .....
 J163800.01-794316.3  5525  3.34  -2.84  0  .....    0.37  .....  -0.11   0.01  -0.70   0.47   0.02   0.21   0.33   0.42  -0.19  -0.66  -2.84  -2.89   0.30   0.08  .....  -0.33  .....  .....  -1.09  .....
 J164707.10-001155.5  5150  2.42  -2.91  0   1.03   .....  .....   0.21   0.26  .....  .....   0.40  .....   0.37   0.26  -0.23  .....  -2.91  -2.97  .....   0.15  .....   0.69  .....  .....  -0.41  .....
 J164757.15-651940.6  4650  1.09  -3.05  2  .....    1.08  .....   0.59   0.44  -0.56  .....   0.47  .....   0.26   0.35  -0.36  .....  -3.05  -3.03  -0.27  -0.21   0.38  -0.01  -0.11   0.27  -0.01   0.56
 J165244.66-271205.2  4675  1.13  -3.18  2  .....    1.02  .....   0.50   0.57  -0.94  .....   0.44   0.23   0.19   0.34  -0.30  -1.34  -3.18  -3.21  -0.20   0.09  .....  -0.08  .....  .....  -0.16   0.43
 J165501.84-664110.7  4750  1.37  -2.52  0  .....    0.51  .....  -0.13   0.44  -0.08  .....   0.35  .....   0.34   0.56  -0.04  .....  -2.52  -2.64  -0.68  -0.18   0.01  -0.82  .....  .....  -2.32  .....
 J165512.00-725554.9  4850  1.58  -3.42  2   0.92    0.78  .....  .....   0.16  -0.79   0.70   0.33   0.22   0.31   0.20  -0.56  -0.85  -3.42  -3.32   0.13  -0.16  .....  -0.50  .....  .....  -1.25  .....
 J170133.47-651115.6  5175  2.50  -2.70  0  ..... < .....  .....  -0.24  -0.01  .....  .....   0.04  .....   0.05   0.03  -0.67  .....  -2.70  -2.65  .....  -0.02  .....   0.01  .....  .....  -0.78  .....
 J170359.88-670954.4  5075  2.17  -3.69  0  ..... <  0.72  .....   0.41   0.20  -0.78   0.61   0.44   0.13   0.39   0.33  -0.64  -0.92  -3.69  -3.58   0.18   0.02  .....  -0.10  .....  .....  -0.72  .....
 J171221.51-584828.1  4625  1.06  -2.62  0  .....    0.49  .....   0.70   0.25  -0.38   0.40   0.34  .....   0.01   0.39  -0.22  .....  -2.62  -2.66  -0.64  -0.21  -0.01  -0.01  .....  .....  -0.96  .....
 J172313.82-602320.6  4950  1.86  -3.41  2   0.98    0.74  .....   0.12   0.31  -0.94   0.69   0.48   0.22   0.55   0.38  -0.33  -0.75  -3.41  -3.21   0.20  -0.24   0.70  -0.15  .....  .....  -1.02  .....
 J172604.29-590656.1  5000  1.98  -3.35  0   1.08    0.27  .....   0.34   0.29  -0.76   0.82   0.47   0.29   0.37   0.33  -0.38  -1.01  -3.35  -3.29   0.09  -0.13  .....  -1.49  .....  .....  -1.01  .....
 J172626.92-575927.9  4650  0.99  -3.68  2  .....    0.81  .....   0.09   0.65  -0.52   0.98   0.34   0.46   0.27   0.11  -0.58  -0.88  -3.68  -3.92   0.09  -0.21  .....  -1.48  .....  .....  -1.37  .....
 J173002.48-532901.2  4725  1.21  -3.75  2  .....    0.84  .....   0.69   0.54  -0.52   1.06   0.40   0.48   0.27   0.23  -0.46  -0.90  -3.75  -3.79   0.04  -0.13  .....  -2.03  .....  .....  -1.50  .....
 J174742.66-571315.5  4975  1.94  -2.96  0  .....   .....  .....   0.23   0.21  .....  .....   0.40  .....   0.36   0.24  -0.44  .....  -2.96  -3.05  .....  -0.06  .....  -0.14  .....  .....  -0.48  .....
 J175342.48-703556.0  5150  2.41  -3.05  0  ..... <  0.00  .....  -0.07   0.31  .....  .....   0.32  .....   0.31   0.20  -0.29  .....  -3.05  -2.89  .....   0.03  .....  -1.41  .....  .....  -0.74  .....
 J180105.44-732703.7  4875  1.66  -3.30  0  .....    0.62  .....   0.84   0.60  -0.56   1.03   0.34   0.25   0.34   0.42  -0.70  -1.09  -3.30  -3.11   0.01  -0.14  .....   0.20   0.20  .....  -0.25  .....
 J181200.10-463148.8  4700  1.19  -3.30  0  .....    0.53   1.02  .....   0.38  -0.53   0.62   0.35   0.36   0.16   0.29  -0.51  -1.17  -3.30  -3.27  -0.18  -0.29   0.43  -0.46  -0.25   0.12   0.00   0.40
 J182735.70-341930.9  4975  1.92  -3.35  0  .....    0.57  .....   0.01   0.47  -1.10   0.67   0.46   0.14  .....   0.25  -0.45  -1.27  -3.35  -3.65   0.20   0.03  .....   0.22  .....  .....  -0.56  .....
 J182845.79-354022.8  4975  1.89  -3.83  0  ..... <  0.41  .....  -0.08   0.34  -0.61   0.26   0.18   0.02   0.27   0.16  -0.57  -1.20  -3.83  -3.97   0.13  -0.30  .....   0.36  .....  .....  -0.74  .....
 J183125.34-482205.3  4700  1.21  -3.00  0  .....   .....  .....   0.62   0.58  .....  .....   0.34  .....   0.43  -0.07  -0.48  .....  -3.00  -2.82  .....  -0.09   0.02  -1.00  .....  .....  -1.11   0.44
 J183310.29-645031.0  5125  2.33  -3.15  0   1.28   .....  -0.25   0.12   0.32  .....  .....   0.26  .....   0.38   0.26  -0.57  .....  -3.15  .....  .....  -0.07  -0.09  -0.60  .....  -0.09   0.20  .....
 J184807.37-553441.0  4950  1.89  -2.72  0  ..... < -0.01  .....   0.42  .....  -0.67  .....   0.20  -0.01  .....   0.25  -0.39  .....  -2.72  -2.61  -0.43   0.31  .....  -0.55  .....  .....  -0.25  .....
 J184853.07-550646.9  5250  2.70  -3.00  0  .....   .....   0.78  -0.07   0.39  .....  .....   0.32  .....   0.56   0.39  -0.55  .....  -3.00  -2.90  .....  -0.01   0.39   0.09  -0.28  .....  -0.02  -0.09
 J185358.63-555400.1  4975  1.93  -3.02  0  .....   -0.06   0.94   0.51   0.27  -0.56   0.63   0.26   0.71   0.28   0.52  -0.29  -1.13  -3.02  -2.97  -0.14   0.08  .....   0.37  -0.32   0.39  -0.32  .....
 J185624.55-421733.7  4825  1.53  -3.12  0  .....    0.12  .....  -0.32   0.53  -0.43   0.27   0.18   0.25   0.11   0.18  -0.65  -1.31  -3.12  -3.16  -0.24  -0.35  .....  -1.26  .....  .....  -1.39  .....
 J185652.03-563838.9  4975  1.95  -2.81  1  ..... <  0.00  .....   0.23   0.29  .....  .....   0.36  .....   0.39   0.28  -0.14  .....  -2.81  -2.80  .....  -0.11  .....  -0.56  .....  .....  -0.54  .....
 J185753.23-493341.2  5450  1.88  -3.38  0  ..... <  0.89  .....  .....   0.23  -0.60   0.11   0.15   0.49   0.34   0.12  -0.35  -0.69  -3.38  -3.49   0.17   0.08  .....  -1.60  .....  .....  .....  .....
 J190415.62-602628.5  4850  1.64  -2.50  0  .....   -0.41  .....   0.60   0.20  -0.47   0.41   0.18  .....   0.08   0.63  -0.23  .....  -2.50  -2.46  -0.70  -0.37   0.18   0.04  .....   0.04  -0.29  -0.28
 J190508.31-581843.9  4950  1.86  -3.19  0  ..... <  0.63  .....  -0.28   0.18  .....  .....   0.13   0.39  .....   0.02  -0.96  .....  -3.19  -3.30  .....  .....  .....  .....  .....  .....  .....  .....
 J190556.70-454724.2  4850  1.62  -2.73  0  ..... <  0.00  .....  -0.02   0.13  .....  .....   0.17  .....   0.37  -0.01  -0.76  .....  -2.73  -2.81  .....   0.09  .....  -0.28  .....  .....  -0.44  .....
 J190836.24-401623.5  4825  1.51  -3.33  2  .....    0.87   1.65  .....   0.39  -0.03   0.96   0.31   0.47   0.11   0.30  -0.50  -1.23  -3.33  -3.28  -0.11  -0.37  .....  -2.13  .....  .....  -1.76  .....
 J193613.62-354643.6  4650  1.07  -3.00  0  .....    0.85  .....   0.34   0.39  .....  .....   0.30  .....   0.09   0.05  -0.44  .....  -3.00  -3.19  .....  -0.13  .....  -0.33  .....  .....  -0.35  .....
 J194549.85-232502.6  5525  1.88  -3.36  0  ..... <  1.78  .....  -0.12  -0.06  .....  .....   0.28  .....  .....   0.36   0.09  .....  -3.36-673.50  .....   0.33  .....  -0.44  .....  .....  -0.05  .....
 J200154.32-102845.7  4975  1.93  -3.09  0  ..... <  0.00  .....  .....   0.38  .....  .....   0.26  .....   0.37   0.17  -0.37  .....  -3.09  -2.82  .....  -0.27   0.35  -0.59  -0.31   0.17  -1.41   0.45
 J200322.54-114203.3  5175  2.44  -3.57  0  ..... <  0.41  .....   0.13   0.23  -0.94   0.33   0.34   0.51   0.45   0.39  -0.31  -0.59  -3.57  -3.43   0.36   0.25  .....   0.89  .....  .....   1.27   1.85
 J202654.59-004726.4  4825  1.56  -2.69  0  .....    0.45  .....   0.55   0.33  -0.45   0.71   0.37   0.38   0.10   0.37  -0.15  .....  -2.69  -2.81  -0.45   0.10   0.08   0.09  -0.61   0.07  -0.13   0.38
 J202909.78-400236.5  4800  1.46  -3.23  0  ..... <  0.33  .....  -0.58   0.15  -1.07  .....   0.17  .....   0.44  -0.00  -0.79  .....  -3.23  -3.29   0.17   0.08  .....  .....  .....  .....  -1.46  .....
 J203416.25-295108.3  4850  1.59  -3.12  0  .....    0.81  .....   0.61  .....  .....  .....   0.41  .....   0.38   0.16  -0.46  .....  -3.12  -3.17  .....  -0.12  .....  -1.51  -0.67  .....  -0.26  .....
 J205001.91-661329.7  5150  2.36  -3.85  1  .....    1.44  .....  -0.17   0.50  -0.59  .....   0.30  -0.12   0.86   0.20  -0.33  .....  -3.85  -3.16   0.47  -0.14  .....   0.80  .....  .....  -1.01  .....
 J210918.48-363547.1  4875  1.66  -3.14  0  .....   .....  .....   0.02   0.45  .....  .....   0.23  .....   0.47   0.18  -0.33  .....  -3.14  -2.98  .....   0.19  .....  -1.71  .....  .....  -1.03  .....
 J211747.91-404512.2  5200  2.54  -3.27  0  .....    0.67  .....   0.33   0.49  -0.37   0.99   0.34   0.05   0.41   0.36  -0.47  -1.01  -3.27  -3.12   0.03   0.19  .....  -0.14  .....  .....  -0.31  .....
 J212110.47-611758.9  5100  2.26  -3.09  0   1.01    0.49  .....  -0.52   0.06  -0.87   0.62   0.20   0.37   0.12   0.17  -0.38  -0.93  -3.09  -3.14   0.04   0.09  .....  -0.46  .....  .....  -1.37  .....
 J212847.25-611328.5  5250  2.71  -2.80  0  .....    0.03  .....  -0.04   0.24  -0.71   0.58   0.28   0.69   0.31   0.33  -0.35  -1.03  -2.80  -2.71  -0.06   0.07  .....  -0.82  .....  .....  -1.09  .....
 J213402.81-622421.1  5025  2.06  -3.12  0   1.13    0.49  -0.16   0.32   0.32  -0.72   0.77   0.33   0.43   0.37   0.38  -0.42  -0.94  -3.12  -3.05   0.19  -0.08   0.11  -1.27  .....  .....  -0.67  .....
 J214642.09-312521.7  5400  3.15  -2.75  0  .....    0.49  .....   0.08   0.19  -0.66  .....   0.36   0.10   0.25   0.29  -0.49  -0.99  -2.75  -2.43   0.10  -0.13  .....   0.05  .....  .....  -0.55  .....
 J214716.16-081546.9  5100  2.26  -3.13  0   0.97    0.40  .....  .....   0.35  -0.74   0.64   0.38   0.24   0.27   0.34  -0.42  -1.04  -3.13  -3.21   0.00  -0.08  .....  -0.29  .....  .....  -0.72  .....
 J215106.86-202548.2  5275  2.75  -3.24  2  .....   .....  .....  -0.25   0.29  .....  .....   0.47  .....  .....   0.41  .....  .....  -3.24  .....  .....  -0.10  .....   0.17  -0.42  .....  -0.26   0.56
 J215842.28-202915.8  4975  1.92  -3.30  1   0.87    1.20  .....   0.72   0.47  -0.69  .....   0.32   0.62   0.22   0.20  -0.40  -1.04  -3.30  -3.30   0.23   0.03  .....  -0.06  .....  .....  -1.19  .....
 J222217.73-341606.1  4875  1.64  -3.57  0  .....    0.46  .....   0.03   0.38  -0.90   0.54   0.22   0.09   0.46   0.30  -0.51  -1.05  -3.57  -3.73   0.16  -0.00  .....  -0.60  .....  .....  -0.85  .....
 J222323.36-482451.3  5250  2.70  -2.90  0  .....    0.41  .....  -0.18   0.35  .....  .....   0.12  .....   0.14   0.30  -0.48  .....  -2.90  -2.89  .....   0.36  .....  -1.13  .....  .....  -0.16  .....
 J224145.62-064643.0  4800  1.46  -3.19  0  .....    0.48  .....   0.44   0.42  -0.70   0.75   0.40   0.27   0.29   0.33  -0.48  -1.08  -3.19  -3.15  -0.06   0.11  .....   0.26  -0.04   0.52   0.47   1.05
 J230525.31-213807.0  5100  2.26  -3.35  0  .....    0.35  .....  .....  -0.08  -1.07   0.09   0.18   0.11  .....   0.06  -0.57  -0.87  -3.35  -3.20   0.16   0.28  .....  -0.19  .....  .....  -1.20  .....
 J230702.22-693718.5  4850  1.61  -2.89  0  .....    0.42  .....   0.44   0.28  -0.75   0.71   0.34   0.37   0.28   0.44  -0.22  .....  -2.89  -2.81  -0.11  -0.19  .....  -0.35  .....  .....  -0.68  .....
 J232121.57-160505.4  5450  3.23  -3.03  0  .....    0.45  .....   0.79  -0.15  -0.13  .....  -0.01   0.12   0.40   0.23  -0.42  -0.75  -3.03  -2.73   0.29   0.19  .....  -0.27  .....  .....  -0.92  .....
 J234805.23-514821.0  4975  1.93  -3.15  0  .....    0.41  .....   0.01   0.24  -0.93  .....   0.05   0.37   0.21   0.31  -0.50  -0.93  -3.15  -3.03   0.18   0.19  .....  -1.26  .....  .....  -1.17  .....


==> tab1.full.txt <==
Table 1: Program stars and observing details

Column 1: Star Name (SMSS)
Column 2: Telescope (F = ESO 2.2m + FEROS; K = Keck + HIRES; M = Magellan + MIKE)
Column 3: g magnitude from SkyMapper DR1.1
Column 4: Signal-to-noise ratio per pixel near 4500 Angstrom
Column 5: Julian Date of observation
Column 6: Heliocentric radial velocity (km/s)

1                      2   3       4     5                      6
J001604.23-024105.0    M   12.89    43   2458085.78715       49.3
J005420.96-844117.0    M   14.59    38   2458084.99471      182.8
J011126.27-495048.4    M   14.40    52   2458037.93753      255.0
J020050.19-465735.2    M   13.40    77   2458035.87291       -7.0
J024246.96-470353.6    M   14.90    42   2458086.04841        6.9
J030245.60-281454.0    M   14.19    52   2458187.75078       45.9
J030258.53-284326.9    M   14.29    54   2458188.76044       44.7
J030428.44-340604.8    M   11.13   138   2458084.73097      122.5
J030634.26-750133.3    M   14.12    88   2458035.74364      143.2
J030740.92-610018.8    M   14.80    54   2458035.54878      300.9
J030853.27-700140.1    M   14.36    45   2458084.99173       99.2
J030922.03-544038.1    M   14.33    47   2458084.89712      431.5
J031703.94-374047.2    M   12.31    63   2458084.78936      148.7
J034504.76-724732.2    M   14.02    67   2458035.24658       27.6
J034749.80-751351.7    M   15.01    41   2458035.33189      -55.6
J043522.14-470449.0    M   15.81    45   2458086.67283      190.6
J043800.94-831932.8    M   13.74    65   2458035.31947      321.9
J044147.05-484842.9    M   12.44   112   2458035.09954      102.2
J050247.62-642915.9    M   13.49    68   2458188.71918      197.1
J051729.79-425336.0    F   11.91    12   2458258.95312      231.7
J052313.34-621822.5    M   12.33    89   2458187.61622       61.4
J053721.56-244251.5    K   15.69    29   2457786.25000      228.7
J053721.56-244251.5    M   15.69    50   2458085.43207      231.2
J054650.97-471407.9    M   14.07    67   2458038.25240      267.2
J054903.50-594655.4    M   13.77    99   2458189.04418      166.9
J054913.80-453904.0    M   13.06   116   2458187.89255      508.8
J062208.92-675713.1    M   15.20    38   2457879.09216      270.0
J062445.32-623003.7    M   13.67    81   2458188.80979      252.4
J063627.00-551633.2    M   15.33    51   2458189.22209      262.5
J072146.02-835759.7    M   14.15    56   2458187.96654      336.5
J074358.63-612711.4    M   13.86    50   2457878.74411      100.4
J074828.02-620137.9    M   14.94    47   2458085.16913       92.4
J081112.13-054237.7    M   15.88    43   2458085.49774      121.0
J081627.99-055913.3    M   13.86    44   2457876.87147      159.8
J082303.10-115033.0    M   14.59    59   2458189.06052      440.2
J083055.45-734903.6    M   14.65    39   2457878.82124      420.7
J084327.83-141513.3    M   15.54    41   2457879.15719      -18.0
J084457.17-264325.4    M   15.49    32   2457877.20023       55.5
J085210.25-761250.2    M   15.44    43   2457878.41827      306.7
J085540.04-234607.3    M   14.22    43   2457877.79823       24.6
J090151.44-621037.5    M   13.66    45   2458084.94167      328.2
J091043.10-144418.5    M   12.37    89   2458187.74034      210.8
J091117.11-264637.1    M   14.78    53   2458085.20061      182.5
J092215.80-712521.3    M   15.82    25   2458086.62629      276.5
J092357.06-203851.2    M   15.41    33   2457878.31284      356.9
J093047.12-235727.7    M   14.66    53   2458189.02006       35.1
J093524.93-715506.5    F   13.63     5   2458256.98828      318.7
J093524.93-715506.5    M   13.63    91   2457879.99314      304.9
J095211.09-185713.7    F   14.23    12   2458257.98438      249.3
J095211.09-185713.7    M   14.23    96   2457880.27406      253.1
J095246.98-085554.0    M   12.83    74   2457877.83465      415.6
J095456.70-002141.5    K   13.68    69   2457786.62500      378.5
J095456.70-002141.5    M   13.68    44   2458084.97282      380.0
J095534.44-190405.2    M   14.79    41   2458086.21140      145.3
J095803.36-322749.6    M   15.79    34   2457879.27860      374.1
J102410.14-082802.8    F   14.29     6   2458256.01172      267.0
J102410.14-082802.8    M   14.29    89   2457880.31883      270.4
J102731.70-411130.5    M   15.81    35   2457877.64633       53.0
J103235.57-131520.2    M   14.61    48   2457910.75836       85.4
J103819.28-284817.9    M   14.03    55   2457876.96144      208.9
J105512.06-215551.8    F   12.96    22   2458255.00391      292.0
J110901.23+075441.7    M   12.62    83   2458187.77448     -104.6
J111201.72-221207.7    M   14.73    68   2458188.33988      242.7
J112810.03-064656.2    M   14.57    51   2457910.77412      283.8
J113545.64+022820.4    M   14.47    75   2457910.78990      -45.4
J115906.91-261050.6    M   14.87    48   2457879.29258      487.4
J120218.07-400934.9    M   15.15    53   2458188.24959      -17.6
J120509.03-295940.6    F   14.00    11   2458257.05469      366.6
J120638.24-291441.1    F   13.55    21   2458255.04688       56.5
J120638.24-291441.1    M   13.55    56   2457880.92329       58.1
J121615.75-281249.1    M   15.59    67   2458188.88008      190.9
J121709.12-272103.6    F   12.29    34   2458255.08594      307.7
J121709.12-272103.6    M   12.29    78   2457878.79262      306.7
J121846.49-161050.7    M   12.06    49   2458084.91898      335.5
J122207.37-252124.5    M   14.67    32   2457878.94032      158.7
J123608.04-343528.5    F   12.90    12   2458256.08594       38.5
J125117.10-421643.2    M   14.49    45   2457877.98637      221.4
J125142.79-424304.4    M   14.40    50   2457878.00784       -1.9
J125704.60-105407.2    K   13.94    79   2457786.64062     -170.5
J133308.90-465407.9    F   12.80    28   2458253.12500      -16.0
J134416.02-235714.9    M   16.02    36   2457878.40654      272.9
J135100.02-430836.3    F   13.75     9   2458255.12500      315.7
J135544.04-375045.4    F   13.78    17   2458258.12109      254.9
J142445.33-254247.0    F   14.34     7   2458253.06641      -30.6
J143511.34-420326.4    M   14.62    55   2458189.16765     -126.1
J143531.93-471904.2    F   12.48    21   2458258.16406      -82.2
J143626.75-363115.5    F   12.71    14   2458257.21875       29.1
J144711.50-195545.8    F   14.13    12   2458255.17188      118.2
J144749.23-330859.5    M   13.19    83   2457877.02789      280.3
J145536.24-340538.2    M   15.53    43   2457877.36013      197.4
J145738.47-261358.7    F   13.74    14   2458253.16797       65.5
J145902.35-091610.5    F   13.51    12   2458259.15234      142.3
J151044.04-395653.6    M   14.32    60   2457879.22762      117.3
J151056.54-793923.8    M   15.68    22   2457879.11779      545.5
J152349.60-222540.5    F   14.29    13   2458256.16406     -170.5
J153601.77-013125.2    F   13.04    15   2458258.18359      110.8
J154332.59-300038.2    M   14.82    33   2457879.03005      145.9
J154340.00-831819.5    M   14.20    68   2458188.17505      275.0
J154521.54-102047.4    F   13.01    17   2458255.22656       46.0
J154634.19-081030.9    M   15.08    47   2457877.42516       60.7
J154917.11-642300.6    F   13.75     6   2458259.19141      363.9
J155730.10-293922.6    F   13.35    15   2458258.21094      105.2
J160624.86-253008.6    F   14.19    15   2458253.21484      -67.5
J162526.57-762949.8    M   13.76    45   2457876.99052       98.8
J163040.08-715639.1    M   14.95    33   2457877.09398       99.2
J163800.01-794316.3    M   14.29    54   2458189.14118      277.8
J164423.20-650458.8    F   14.25     6   2458256.23438      -77.0
J164707.10-001155.5    F   14.12    11   2458255.24609     -134.1
J164757.15-651940.6    M   14.85    39   2457877.63097      258.1
J165244.66-271205.2    M   14.94    37   2457979.81178     -247.8
J165501.84-664110.7    M   15.95    32   2457878.50132      278.5
J165512.00-725554.9    M   15.94    30   2457878.54463       19.5
J170133.47-651115.6    F   13.93    22   2458254.24219      109.9
J170359.88-670954.4    M   15.91    33   2457878.58734      -49.1
J171221.51-584828.1    M   15.08    32   2457878.25507       50.7
J172313.82-602320.6    M   14.00    45   2457877.03492      127.0
J172604.29-590656.1    M   15.29    43   2457877.54942     -132.9
J172626.92-575927.9    M   15.54    33   2458189.17495      316.4
J173002.48-532901.2    M   14.79    58   2458188.38483       20.5
J174742.66-571315.5    F   13.62    13   2458255.30078      107.2
J175134.00-595225.3    F   13.95     8   2458257.25391       83.2
J175342.48-703556.0    F   13.75    14   2458254.29688     -150.4
J180105.44-732703.7    M   15.21    37   2458189.21262       68.3
J180500.16-464212.4    F   14.43     8   2458259.23828      261.3
J181200.10-463148.8    M   13.85    86   2458188.38861      -58.4
J182735.70-341930.9    M   15.73    27   2457979.82715     -221.1
J182845.79-354022.8    M   14.37    45   2457877.21752     -157.3
J183125.34-482205.3    F   12.38    10   2458256.31250       95.4
J183310.29-645031.0    F   13.94    15   2458258.30859      -40.7
J184807.37-553441.0    M   14.34    23   2457880.78816      127.1
J184853.07-550646.9    F   13.70    12   2458257.31250      129.7
J185358.63-555400.1    F   13.36    17   2458254.34766     -105.2
J185358.63-555400.1    M   13.36    56   2457878.98302     -105.9
J185624.55-421733.7    M   14.25    73   2458188.40718     -224.0
J185652.03-563838.9    F   13.59    12   2458255.34766       41.7
J185753.23-493341.2    M   14.76    55   2458188.24164      -46.0
J190415.62-602628.5    M   14.53    51   2458189.18416      173.6
J190508.31-581843.9    M   14.15    23   2458085.70306      -34.9
J190556.70-454724.2    F   13.43    10   2458256.33203      -45.0
J190836.24-401623.5    M   13.66    71   2458189.14017      -44.4
J193613.62-354643.6    F   12.77    15   2458254.38281       74.0
J194549.85-232502.6    M   13.63    19   2458085.57263     -162.8
J200154.32-102845.7    F   14.10    12   2458257.38672        4.7
J200322.54-114203.3    M   12.07    86   2458035.75586      -50.7
J202654.59-004726.4    F   12.49    11   2458259.41797     -230.8
J202654.59-004726.4    M   12.49    58   2457878.93237     -230.5
J202909.78-400236.5    M   14.64    32   2458085.89999       57.6
J203416.25-295108.3    F   12.85    22   2458254.43750     -159.9
J205001.91-661329.7    M   13.29    86   2458035.98734      194.6
J210918.48-363547.1    F   13.17    14   2458255.39453     -112.6
J211747.91-404512.2    M   14.99    39   2458086.11356      137.3
J212110.47-611758.9    M   13.20    58   2457877.14509       90.2
J212847.25-611328.5    M   15.68    22   2457877.47204      296.1
J213402.81-622421.1    M   12.53    83   2457878.10397      134.3
J214226.98-712419.0    F   13.97     6   2458256.39453      204.0
J214642.09-312521.7    M   14.69    35   2458085.95553      -51.7
J214716.16-081546.9    M   13.34    49   2457877.11509      -12.3
J215106.86-202548.2    F   14.18    12   2458258.38672       37.4
J215842.28-202915.8    M   13.39    54   2457877.12978      -94.0
J222217.73-341606.1    M   14.30    49   2458037.96947      -87.3
J222323.36-482451.3    F   11.29    25   2458259.40625     -107.8
J224145.62-064643.0    M   14.42    45   2457879.21942     -201.6
J230525.31-213807.0    M   12.62    44   2458085.73127      -15.7
J230702.22-693718.5    M   14.56    48   2458036.04875      173.9
J232121.57-160505.4    M   12.89    47   2458085.77873      -39.1
J234805.23-514821.0    M   15.42    38   2458086.22112      -93.9


==> tab3.full.txt <==
Table 3: Model atmosphere parameters

Column 1: Star Name (SMSS)
Column 2: Telescope (F = ESO 2.2m + FEROS; K = Keck + HIRES; M = Magellan + MIKE)
Column 3: Effective temperature (K)
Column 4: Surface gravity (logg, cgs) 
Column 5: Microturbulent velocity (km/s)
Column 6: Model atmosphere metallicity
Column 7: Metallicity, [Fe/H]
Column 8: C-rich. 0 = C-normal. 1 = CEMP object  adopting the \citet{Aoki:2007aa} definition. 2 = C-rich when including the \citet{Placco:2014aa} corrections for the effect of evolutionary status on carbon abundances. 
Column 9: CH strong. 0 = G band maximum depth is $\ge$ 0.75 relative to the continuum and 1 = G band maximum depth in the best fitting synthesis near 4323\AA\ is $<$ 0.75 relative to the continuum. 
Column 10: Class

Note. $^3$ S/N $<$ 10. We report \teff, \logg\ and [Fe/H], but no chemical abundance ratios. 

1                         2    3       4      5         6        7      8      9    10
J001604.23-024105.0       M    5075    2.20   1.8    -3.1    -3.21      0      0                    
J005420.96-844117.0       M    5275    2.75   1.3    -3.4    -3.51      0      0                    
J011126.27-495048.4       M    5075    2.21   1.5    -3.0    -2.94      0      0       Fe-rich      
J020050.19-465735.2       M    5050    2.09   1.8    -3.7    -3.66      0      0                    
J024246.96-470353.6       M    4775    1.41   2.1    -3.0    -2.94      0      0                    
J030245.60-281454.0       M    4775    1.39   2.1    -3.4    -3.50      0      0                    
J030258.53-284326.9       M    5575    1.75   2.1    -2.7    -2.67      0      0                    
J030428.44-340604.8       M    4750    1.32   2.2    -3.4    -3.26      0      0          NEMP      
J030634.26-750133.3       M    5075    2.20   1.6    -3.2    -3.14      0      0                    
J030740.92-610018.8       M    5025    2.06   1.9    -3.1    -3.09      0      0                    
J030853.27-700140.1       M    4775    1.40   2.1    -3.2    -3.16      1      1     CEMP           
J030922.03-544038.1       M    4975    1.95   1.8    -2.8    -2.73      0      0                    
J031703.94-374047.2       M    4775    1.39   2.0    -3.3    -3.27      0      0   NEMP, Fe-rich    
J034504.76-724732.2       M    5350    2.97   1.5    -3.1    -3.10      0      0                    
J034749.80-751351.7       M    4600    0.99   1.6    -2.7    -2.50      0      0   r-I, Fe-rich     
J043522.14-470449.0       M    5225    2.61   1.7    -3.2    -3.16      0      0                    
J043800.94-831932.8       M    4925    1.81   1.8    -3.0    -3.00      0      0                    
J044147.05-484842.9       M    5125    2.34   1.5    -3.0    -2.94      0      0               r-II 
J050247.62-642915.9       M    4975    1.96   1.2    -2.5    -2.46      0      1               r-I  
J051729.79-425336.0       F    4750    1.36   2.7    -2.8    -2.81      0      0                    
J052313.34-621822.5       M    4775    1.46   2.2    -2.6    -2.76      0      0          NEMP      
J053721.56-244251.5       K    5125    2.33   1.5    -3.3    -3.32      0      0                    
J053721.56-244251.5       M    5125    2.32   1.6    -3.5    -3.43      0      0                    
J054650.97-471407.9       M    5175    2.40   1.8    -3.9    -4.09      1      0  CEMP-no,NEMP      
J054903.50-594655.4       M    4900    1.77   1.3    -2.5    -2.43      2      1                    
J054913.80-453904.0       M    5000    1.99   1.6    -3.2    -3.15      0      0                    
J062208.92-675713.1       M    4650    1.04   2.1    -3.4    -3.41      2      0               r-I  
J062445.32-623003.7       M    5150    2.45   1.0    -2.4    -2.43      0      0                    
J063627.00-551633.2       M    5300    2.84   1.5    -3.0    -2.94      0      0                    
J072146.02-835759.7       M    4775    1.46   1.8    -2.2    -2.11      0      1                    
J074358.63-612711.4       M    4950    1.86   1.9    -3.3    -3.32      0      0                    
J074828.02-620137.9       M    5300    2.84   1.4    -3.0    -2.97      0      0                    
J081112.13-054237.7       M    4850    1.56   1.9    -3.7    -3.81      0      0                    
J081627.99-055913.3       M    4875    1.65   1.9    -3.4    -3.36      0      0                    
J082303.10-115033.0       M    5250    2.70   1.3    -2.9    -2.88      0      0                    
J083055.45-734903.6       M    5250    2.69   1.4    -3.1    -3.09      0      0                    
J084327.83-141513.3       M    5150    2.40   1.4    -3.3    -3.29      0      0                    
J084457.17-264325.4       M    4925    1.77   1.7    -3.7    -3.63      0      0                    
J085210.25-761250.2       M    5425    3.22   0.8    -2.5    -2.44      0      0                    
J085540.04-234607.3       M    5200    2.52   1.5    -3.5    -3.45      0      0                    
J090151.44-621037.5       M    4750    1.32   2.1    -3.4    -3.39      0      0                    
J091043.10-144418.5       M    4650    1.04   2.3    -3.4    -3.41      0      0          NEMP      
J091117.11-264637.1       M    5150    2.46   1.5    -2.1    -2.27      0      0               r-I  
J092215.80-712521.3       M    5000    2.01   2.1    -2.8    -2.91      0      0                    
J092357.06-203851.2       M    5125    2.37   1.2    -2.3    -2.30      0      1                    
J093047.12-235727.7       M    5175    2.47   1.6    -3.2    -3.18      0      0                    
J093524.93-715506.5$^3$   F    4725    1.31   2.1    -2.6    -2.64  \ldots \ldots      Fe-rich      
J093524.93-715506.5       M    4725    1.31   1.6    -2.5    -2.48      0      1                    
J095211.09-185713.7       F    5125    2.38   1.2    -2.3    -2.31      0      0                    
J095211.09-185713.7       M    5125    2.37   1.1    -2.4    -2.34      0      1                    
J095246.98-085554.0       M    4900    1.75   1.6    -2.9    -2.87      0      0                    
J095456.70-002141.5       K    4875    1.69   2.0    -2.8    -2.85      0      0                    
J095456.70-002141.5       M    4875    1.69   1.9    -2.7    -2.75      0      0                    
J095534.44-190405.2       M    4925    1.80   1.9    -3.1    -3.06      0      0                    
J095803.36-322749.6       M    4925    1.81   1.8    -2.9    -3.01      0      0                    
J102410.14-082802.8$^3$   F    5025    2.08   3.2    -2.9    -2.81  \ldots \ldots                   
J102410.14-082802.8       M    5025    2.12   1.5    -2.2    -2.32      0      0          NEMP      
J102731.70-411130.5       M    4775    1.39   2.4    -3.3    -3.31      0      0                    
J103235.57-131520.2       M    5075    2.20   1.6    -3.2    -3.20      1      0  CEMP-no           
J103819.28-284817.9       M    4825    1.49   2.0    -3.8    -3.69      2      0          NEMP      
J105512.06-215551.8       F    4925    1.81   1.8    -3.0    -2.95      0      0                    
J110901.23+075441.7       M    4750    1.33   2.2    -3.2    -3.18      0      0          NEMP,r-I  
J111201.72-221207.7       M    5375    3.08   0.9    -2.4    -2.42      0      1       Fe-rich      
J112810.03-064656.2       M    5050    2.14   1.4    -3.0    -2.90      0      0                    
J113545.64+022820.4       M    5000    1.98   1.8    -3.3    -3.32      0      0                    
J115906.91-261050.6       M    5050    2.17   1.1    -2.5    -2.39      0      1                    
J120218.07-400934.9       M    5575    3.39   1.1    -2.9    -2.82      0      0                    
J120509.03-295940.6       F    5075    2.24   1.7    -2.5    -2.48      0      0                    
J120638.24-291441.1       F    5100    2.27   1.8    -3.1    -3.05      0      0                    
J120638.24-291441.1       M    5100    2.27   1.6    -3.1    -3.09      0      0               r-II 
J121615.75-281249.1       M    4975    1.93   1.6    -3.1    -3.06      0      0                    
J121709.12-272103.6       F    5100    2.30   1.5    -2.6    -2.64      0      0                    
J121709.12-272103.6       M    5100    2.28   0.9    -2.6    -2.52      0      1                    
J121846.49-161050.7       M    4825    1.51   2.4    -3.4    -3.25      0      0                    
J122207.37-252124.5       M    5075    2.19   1.6    -3.3    -3.24      0      0                    
J123608.04-343528.5       F    4925    1.81   2.5    -2.9    -2.94      0      0                    
J125117.10-421643.2       M    5200    2.55   1.6    -3.1    -3.14      0      0                    
J125142.79-424304.4       M    5100    2.27   1.6    -3.1    -3.12      0      0                    
J125704.60-105407.2       K    4575    0.84   2.3    -3.3    -3.33      0      0                    
J133308.90-465407.9       F    4900    1.75   2.0    -2.8    -2.79      0      0                    
J134416.02-235714.9       M    5450    1.50   2.1    -2.9    -2.82      0      0                    
J135100.02-430836.3$^3$   F    5100    2.31   1.9    -2.4    -2.37  \ldots \ldots                   
J135544.04-375045.4       F    5350    3.04   1.4    -2.3    -2.24      0      0                    
J142445.33-254247.0$^3$   F    4800    1.46   2.7    -3.3    -3.33  \ldots \ldots                   
J143511.34-420326.4       M    5000    2.00   1.5    -2.7    -2.65      0      1                    
J143531.93-471904.2       F    4800    1.50   2.0    -2.7    -2.70      0      0                    
J143626.75-363115.5       F    5925    3.59   1.1    -3.1    -3.06      0      0                    
J144711.50-195545.8       F    4850    1.60   2.2    -3.1    -3.12      0      0                    
J144749.23-330859.5       M    5175    2.45   1.6    -3.4    -3.37      1      1  CEMP-no           
J145536.24-340538.2       M    5075    2.20   1.6    -3.2    -3.20      0      0                    
J145738.47-261358.7       F    5025    2.07   2.0    -3.0    -2.96      0      0                    
J145902.35-091610.5       F    4825    1.56   2.6    -2.8    -2.83      0      0                    
J151044.04-395653.6       M    4800    1.50   1.4    -2.6    -2.54      0      0                    
J151056.54-793923.8       M    4750    1.38   1.6    -2.3    -2.29      0      1                    
J152349.60-222540.5       F    5200    2.54   2.2    -3.2    -3.18      0      0                    
J153601.77-013125.2       F    4850    1.60   2.2    -3.1    -3.04      0      0                    
J154332.59-300038.2       M    4850    1.62   1.4    -2.9    -2.87      0      1                    
J154340.00-831819.5       M    4925    1.84   1.2    -2.5    -2.40      0      1                    
J154521.54-102047.4       F    5500    1.88   2.3    -3.0    -2.87      0      0                    
J154634.19-081030.9       M    5100    2.23   1.6    -4.0    -3.87      1      0     CEMP-no        
J154917.11-642300.6$^3$   F    5050    2.18   1.9    -2.4    -2.44  \ldots \ldots                   
J155730.10-293922.6       F    5000    2.01   2.0    -2.8    -2.77      0      0                    
J160624.86-253008.6       F    4850    1.58   2.0    -3.4    -3.43      0      0                    
J162526.57-762949.8       M    4875    1.66   1.7    -3.3    -3.46      2      0                    
J163040.08-715639.1       M    5300    2.81   1.4    -3.3    -3.26      0      0                    
J163800.01-794316.3       M    5525    3.34   1.1    -2.9    -2.84      0      0                    
J164423.20-650458.8$^3$   F    4900    1.75   3.3    -2.9    -2.92  \ldots \ldots                   
J164707.10-001155.5       F    5150    2.42   1.9    -2.9    -2.91      0      0                    
J164757.15-651940.6       M    4650    1.09   1.8    -3.0    -3.05      2      1               r-I  
J165244.66-271205.2       M    4675    1.13   1.6    -3.2    -3.18      2      0               r-I  
J165501.84-664110.7       M    4750    1.37   1.4    -2.6    -2.52      0      1                    
J165512.00-725554.9       M    4850    1.58   1.9    -3.4    -3.42      2      0                    
J170133.47-651115.6       F    5175    2.50   1.9    -2.7    -2.70      0      0   Fe-rich          
J170359.88-670954.4       M    5075    2.17   1.4    -3.7    -3.69      0      0                    
J171221.51-584828.1       M    4625    1.06   1.4    -2.7    -2.62      0      0                    
J172313.82-602320.6       M    4950    1.86   1.6    -3.3    -3.41      2      0                    
J172604.29-590656.1       M    5000    1.98   1.6    -3.4    -3.35      0      0                    
J172626.92-575927.9       M    4650    0.99   2.0    -3.8    -3.68      2      0                    
J173002.48-532901.2       M    4725    1.21   1.9    -3.8    -3.75      2      0                    
J174742.66-571315.5       F    4975    1.94   2.0    -3.0    -2.96      0      0                    
J175134.00-595225.3$^3$   F    4775    1.40   2.7    -3.1    -3.06  \ldots \ldots                   
J175342.48-703556.0       F    5150    2.41   1.9    -3.1    -3.05      0      0                    
J180105.44-732703.7       M    4875    1.66   2.1    -3.3    -3.30      0      0                    
J180500.16-464212.4$^3$   F    4750    1.35   2.5    -2.9    -2.84  \ldots \ldots                   
J181200.10-463148.8       M    4700    1.19   2.0    -3.3    -3.30      0      0          NEMP,r-I  
J182735.70-341930.9       M    4975    1.92   1.6    -3.4    -3.35      0      0                    
J182845.79-354022.8       M    4975    1.89   1.9    -3.9    -3.83      0      0                    
J183125.34-482205.3       F    4700    1.21   3.2    -3.0    -3.00      0      0                    
J183310.29-645031.0       F    5125    2.33   1.8    -3.2    -3.15      0      0                    
J184807.37-553441.0       M    4950    1.89   2.4    -2.7    -2.72      0      0                    
J184853.07-550646.9       F    5250    2.70   1.5    -3.0    -3.00      0      0                    
J185358.63-555400.1       F    4950    1.87   2.1    -3.1    -3.12      0      0                    
J185358.63-555400.1       M    4975    1.93   2.0    -3.1    -3.02      0      0          NEMP      
J185624.55-421733.7       M    4825    1.53   1.9    -3.1    -3.12      0      0                    
J185652.03-563838.9       F    4975    1.95   1.8    -2.8    -2.81      0      0                    
J185753.23-493341.2       M    5450    1.88   1.8    -3.4    -3.38      0      0                    
J190415.62-602628.5       M    4850    1.64   1.1    -2.6    -2.50      0      0                    
J190508.31-581843.9       M    4950    1.86   2.1    -3.2    -3.19      0      0       Fe-rich      
J190556.70-454724.2       F    4850    1.62   2.2    -2.8    -2.73      0      0                    
J190836.24-401623.5       M    4825    1.51   1.9    -3.4    -3.33      2      0          NEMP      
J193613.62-354643.6       F    4650    1.07   2.2    -3.1    -3.00      2      1                    
J194549.85-232502.6       M    5525    1.88   3.3    -3.3    -3.36      0      0                    
J200154.32-102845.7       F    4975    1.93   2.2    -3.1    -3.09      0      0                    
J200322.54-114203.3       M    5175    2.44   1.9    -3.6    -3.57      0      0               r-II 
J202654.59-004726.4       F    4825    1.56   1.9    -2.8    -3.00      0      0                    
J202654.59-004726.4       M    4825    1.56   1.3    -2.8    -2.69      0      0                    
J202909.78-400236.5       M    4800    1.46   2.4    -3.3    -3.23      0      0                    
J203416.25-295108.3       F    4850    1.59   2.9    -3.3    -3.12      2      0                    
J205001.91-661329.7       M    5150    2.36   1.6    -3.7    -3.85      1      0  CEMP-no           
J210918.48-363547.1       F    4875    1.66   2.7    -3.2    -3.14      0      0                    
J211747.91-404512.2       M    5200    2.54   1.8    -3.2    -3.27      0      0                    
J212110.47-611758.9       M    5100    2.26   1.6    -3.2    -3.09      0      0                    
J212847.25-611328.5       M    5250    2.71   1.4    -2.8    -2.80      0      0                    
J213402.81-622421.1       M    5025    2.06   1.8    -3.1    -3.12      0      0                    
J214226.98-712419.0$^3$   F    5000    1.98   3.0    -3.3    -3.37  \ldots \ldots                   
J214642.09-312521.7       M    5400    3.15   1.5    -2.6    -2.75      0      0                    
J214716.16-081546.9       M    5100    2.26   1.5    -3.2    -3.13      0      0                    
J215106.86-202548.2       F    5275    2.75   2.1    -3.3    -3.24      0      0                    
J215842.28-202915.8       M    4975    1.92   1.7    -3.4    -3.30      1      1  CEMP-no           
J222217.73-341606.1       M    4875    1.64   2.1    -3.6    -3.57      0      0                    
J222323.36-482451.3       F    5250    2.70   1.5    -2.9    -2.90      0      0                    
J224145.62-064643.0       M    4800    1.46   2.0    -3.2    -3.19      0      0               r-II 
J230525.31-213807.0       M    5100    2.26   1.9    -3.3    -3.35      0      0     $\alpha$-poor  
J230702.22-693718.5       M    4850    1.61   1.9    -2.9    -2.89      0      0                    
J232121.57-160505.4       M    5450    3.23   1.6    -2.9    -3.03      0      0     $\alpha$-poor  
J234805.23-514821.0       M    4975    1.93   1.6    -3.1    -3.15      0      0                    


==> tab5.full.txt <==
Table 5: Carbon abundances and the corrections for evolutionary status from \citet{Placco:2014aa}

Column 1: ID
Column 2: A(C)
Column 3: C correction
Column 4: [C/Fe]_corrected

1                                   2        3            4
SMSS~J001604.23-024105.0         5.64     0.01         0.43 
SMSS~J005420.96-844117.0        <5.86     0.01        <0.95 
SMSS~J011126.27-495048.4         5.74     0.01         0.26 
SMSS~J020050.19-465735.2         5.33     0.01         0.57 
SMSS~J024246.96-470353.6         5.40     0.52         0.43 
SMSS~J030245.60-281454.0        <4.72     0.51        <0.30 
SMSS~J030258.53-284326.9        <6.41     0.20        <0.85 
SMSS~J030428.44-340604.8         5.12     0.57         0.52 
SMSS~J030634.26-750133.3         5.53     0.01         0.25 
SMSS~J030740.92-610018.8         5.82     0.02         0.50 
SMSS~J030853.27-700140.1         6.10     0.47         1.30 
SMSS~J030922.03-544038.1         5.54     0.05        -0.11 
SMSS~J031703.94-374047.2         5.17     0.49         0.50 
SMSS~J034504.76-724732.2         5.84     0.00         0.51 
SMSS~J034749.80-751351.7         5.44     0.74         0.25 
SMSS~J043522.14-470449.0         5.63     0.01         0.37 
SMSS~J043800.94-831932.8         5.72     0.14         0.43 
SMSS~J044147.05-484842.9         5.88     0.01         0.40 
SMSS~J050247.62-642915.9         6.28     0.08         0.39 
SMSS~J051729.79-425336.0        <5.07     0.54        <0.08 
SMSS~J052313.34-621822.5         5.47     0.49         0.29 
SMSS~J053721.56-244251.5 (K)     5.20     0.01         0.18 
SMSS~J053721.56-244251.5 (M)     5.38     0.01         0.39 
SMSS~J054650.97-471407.9         5.86     0.01         1.53 
SMSS~J054903.50-594655.4         6.68     0.21         0.89 
SMSS~J054913.80-453904.0         5.81     0.02         0.55 
SMSS~J062208.92-675713.1         5.06     0.77         0.81 
SMSS~J062445.32-623003.7         6.28     0.01         0.29 
SMSS~J063627.00-551633.2         6.04     0.01         0.56 
SMSS~J072146.02-835759.7         5.84     0.51         0.03 
SMSS~J074358.63-612711.4         5.48     0.02         0.39 
SMSS~J074828.02-620137.9         5.96     0.01         0.51 
SMSS~J081112.13-054237.7        <5.11     0.32        <0.81 
SMSS~J081627.99-055913.3         5.30     0.20         0.43 
SMSS~J082303.10-115033.0         5.84     0.01         0.30 
SMSS~J083055.45-734903.6         5.56     0.01         0.23 
SMSS~J084327.83-141513.3         5.57     0.01         0.44 
SMSS~J084457.17-264325.4         5.35     0.10         0.65 
SMSS~J085210.25-761250.2         6.37     0.00         0.38 
SMSS~J085540.04-234607.3         5.61     0.01         0.64 
SMSS~J090151.44-621037.5         5.06     0.57         0.59 
SMSS~J091043.10-144418.5         4.95     0.76         0.69 
SMSS~J091117.11-264637.1        <5.56     0.01       <-0.59 
SMSS~J092215.80-712521.3        <5.72     0.03        <0.23 
SMSS~J092357.06-203851.2         6.21     0.01         0.09 
SMSS~J093047.12-235727.7         5.78     0.01         0.54 
SMSS~J093524.93-715506.5         6.05     0.54         0.64 
SMSS~J095211.09-185713.7         6.26     0.01         0.18 
SMSS~J095246.98-085554.0         5.75     0.20         0.39 
SMSS~J095456.70-002141.5 (K)     4.88     0.24        -0.41 
SMSS~J095456.70-002141.5 (M)    <5.19     0.28       <-0.21 
SMSS~J095534.44-190405.2         5.72     0.14         0.49 
SMSS~J095803.36-322749.6        <5.15     0.11       <-0.16 
SMSS~J102410.14-082802.8         5.34     0.01        -0.76 
SMSS~J102731.70-411130.5         5.13     0.50         0.51 
SMSS~J103235.57-131520.2         5.93     0.01         0.71 
SMSS~J103819.28-284817.9         5.19     0.38         0.83 
SMSS~J105512.06-215551.8         5.64     0.13         0.44 
SMSS~J110901.23+075441.7         5.27     0.56         0.58 
SMSS~J111201.72-221207.7         6.67     0.01         0.67 
SMSS~J112810.03-064656.2         5.94     0.01         0.42 
SMSS~J113545.64+022820.4         5.74     0.01         0.64 
SMSS~J115906.91-261050.6         6.20     0.01         0.17 
SMSS~J120218.07-400934.9         6.02     0.00         0.41 
SMSS~J120509.03-295940.6        \dots   \ldots       \ldots 
SMSS~J120638.24-291441.1         6.01     0.01         0.68 
SMSS~J121615.75-281249.1         5.98     0.04         0.65 
SMSS~J121709.12-272103.6         6.13     0.01         0.23 
SMSS~J121846.49-161050.7        <5.14     0.37        <0.33 
SMSS~J122207.37-252124.5         5.47     0.01         0.29 
SMSS~J123608.04-343528.5        \dots   \ldots       \ldots 
SMSS~J125117.10-421643.2         5.51     0.01         0.23 
SMSS~J125142.79-424304.4         5.67     0.01         0.37 
SMSS~J125704.60-105407.2         4.53     0.74         0.24 
SMSS~J133308.90-465407.9        <5.32     0.16       <-0.05 
SMSS~J134416.02-235714.9        <6.25     0.37        <1.01 
SMSS~J135544.04-375045.4        \dots   \ldots       \ldots 
SMSS~J143511.34-420326.4         6.00     0.04         0.26 
SMSS~J143531.93-471904.2         5.32     0.46         0.15 
SMSS~J143626.75-363115.5        \dots   \ldots       \ldots 
SMSS~J144711.50-195545.8        \dots   \ldots       \ldots 
SMSS~J144749.23-330859.5         6.07     0.01         1.02 
SMSS~J145536.24-340538.2         5.46     0.01         0.24 
SMSS~J145738.47-261358.7        \dots   \ldots       \ldots 
SMSS~J145902.35-091610.5        \dots   \ldots       \ldots 
SMSS~J151044.04-395653.6         5.86     0.46         0.43 
SMSS~J151056.54-793923.8         5.95     0.58         0.39 
SMSS~J152349.60-222540.5        \dots   \ldots       \ldots 
SMSS~J153601.77-013125.2        \dots   \ldots       \ldots 
SMSS~J154332.59-300038.2         5.94     0.29         0.67 
SMSS~J154340.00-831819.5         6.04     0.17         0.18 
SMSS~J154521.54-102047.4        \dots   \ldots       \ldots 
SMSS~J154634.19-081030.9         5.38     0.00         0.82 
SMSS~J155730.10-293922.6        <5.32     0.03       <-0.18 
SMSS~J160624.86-253008.6        \dots   \ldots       \ldots 
SMSS~J162526.57-762949.8         5.63     0.23         0.89 
SMSS~J163040.08-715639.1         5.83     0.01         0.67 
SMSS~J163800.01-794316.3         5.96     0.00         0.37 
SMSS~J164707.10-001155.5        \dots   \ldots       \ldots 
SMSS~J164757.15-651940.6         5.81     0.65         1.08 
SMSS~J165244.66-271205.2         5.59     0.68         1.02 
SMSS~J165501.84-664110.7         5.89     0.53         0.51 
SMSS~J165512.00-725554.9         5.48     0.31         0.78 
SMSS~J170133.47-651115.6        \dots   \ldots       \ldots 
SMSS~J170359.88-670954.4        <5.45     0.01        <0.72 
SMSS~J171221.51-584828.1         5.58     0.72         0.49 
SMSS~J172313.82-602320.6         5.70     0.06         0.74 
SMSS~J172604.29-590656.1         5.34     0.01         0.27 
SMSS~J172626.92-575927.9         4.85     0.71         0.81 
SMSS~J173002.48-532901.2         4.87     0.65         0.84 
SMSS~J174742.66-571315.5        \dots   \ldots       \ldots 
SMSS~J175342.48-703556.0        <5.52     0.01        <0.30 
SMSS~J180105.44-732703.7         5.52     0.23         0.62 
SMSS~J181200.10-463148.8         4.98     0.68         0.53 
SMSS~J182735.70-341930.9         5.63     0.02         0.57 
SMSS~J182845.79-354022.8        <5.00     0.01        <0.41 
SMSS~J183125.34-482205.3        \dots   \ldots       \ldots 
SMSS~J183310.29-645031.0        \dots   \ldots       \ldots 
SMSS~J184807.37-553441.0        <5.61     0.09       <-0.01 
SMSS~J184853.07-550646.9        \dots   \ldots       \ldots 
SMSS~J185358.63-555400.1         5.32     0.03        -0.06 
SMSS~J185624.55-421733.7         5.04     0.39         0.12 
SMSS~J185652.03-563838.9        <5.59     0.08        <0.14 
SMSS~J185753.23-493341.2        <5.90     0.04        <0.89 
SMSS~J190415.62-602628.5         5.15     0.37        -0.41 
SMSS~J190508.31-581843.9        <5.80     0.07        <0.63 
SMSS~J190556.70-454724.2        <5.47     0.36        <0.30 
SMSS~J190836.24-401623.5         5.58     0.39         0.87 
SMSS~J193613.62-354643.6         5.38     0.70         0.85 
SMSS~J194549.85-232502.6        <6.76     0.09        <1.78 
SMSS~J200154.32-102845.7        <5.23     0.04        <0.04 
SMSS~J200322.54-114203.3        <5.26     0.01        <0.41 
SMSS~J202654.59-004726.4         5.81     0.38         0.45 
SMSS~J202909.78-400236.5        <5.11     0.42        <0.33 
SMSS~J203416.25-295108.3         5.52     0.32         0.81 
SMSS~J205001.91-661329.7         6.01     0.01         1.44 
SMSS~J210918.48-363547.1        \dots   \ldots       \ldots 
SMSS~J211747.91-404512.2         5.82     0.01         0.67 
SMSS~J212110.47-611758.9         5.82     0.01         0.49 
SMSS~J212847.25-611328.5         5.65     0.01         0.03 
SMSS~J213402.81-622421.1         5.78     0.02         0.49 
SMSS~J214642.09-312521.7         6.16     0.01         0.49 
SMSS~J214716.16-081546.9         5.69     0.01         0.40 
SMSS~J215106.86-202548.2        \dots   \ldots       \ldots 
SMSS~J215842.28-202915.8         6.28     0.05         1.20 
SMSS~J222217.73-341606.1         5.11     0.21         0.46 
SMSS~J222323.36-482451.3         5.82     0.01         0.41 
SMSS~J224145.62-064643.0         5.29     0.43         0.48 
SMSS~J230525.31-213807.0         5.42     0.01         0.35 
SMSS~J230702.22-693718.5         5.62     0.34         0.42 
SMSS~J232121.57-160505.4         5.85     0.00         0.45 
SMSS~J234805.23-514821.0         5.65     0.04         0.41 


==> tab7.full.txt <==
Table 7: Chemical abundances (Na-Ba) for the program stars

Column 1: ID 
Column 2: A(X) 
Column 3: Number of lines
Column 4: Standard error of the mean
Column 5: [X/Fe]
Column 6: Total error
	
NaI    
SMSS J001604.23-024105.0         3.04  2          0.08        0.00     0.11 
SMSS J005420.96-844117.0         2.79  2          0.12        0.07     0.12 
SMSS J011126.27-495048.4         3.10  2          0.14       -0.20     0.15 
SMSS J020050.19-465735.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J024246.96-470353.6         4.09  1        \ldots        0.79     0.17 
SMSS J030245.60-281454.0         3.40  2          0.07        0.66     0.14 
SMSS J030258.53-284326.9         4.11  2          0.29        0.54     0.30 
SMSS J030428.44-340604.8         2.81  2          0.07       -0.17     0.11 
SMSS J030634.26-750133.3         2.91  2          0.06       -0.19     0.11 
SMSS J030740.92-610018.8         3.04  2          0.13       -0.11     0.13 
SMSS J030853.27-700140.1         3.83  2          0.05        0.76     0.14 
SMSS J030922.03-544038.1         3.77  2          0.14        0.27     0.15 
SMSS J031703.94-374047.2         2.89  2          0.00       -0.08     0.11 
SMSS J034504.76-724732.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J034749.80-751351.7         3.61  2          0.13       -0.13     0.13 
SMSS J043522.14-470449.0         3.08  2          0.07        0.01     0.11 
SMSS J043800.94-831932.8         3.70  1        \ldots        0.46     0.16 
SMSS J044147.05-484842.9         3.62  2          0.03        0.31     0.12 
SMSS J050247.62-642915.9         4.22  2          0.10        0.45     0.12 
SMSS J051729.79-425336.0         3.52  2          0.04        0.10     0.13 
SMSS J052313.34-621822.5         3.57  2          0.08        0.09     0.12 
SMSS J053721.56-244251.5 (M)     2.79  2          0.04       -0.03     0.11 
SMSS J053721.56-244251.5 (K)     2.96  2          0.09        0.04     0.11 
SMSS J054650.97-471407.9         3.52  2          0.17        1.37     0.18 
SMSS J054903.50-594655.4         4.16  2          0.01        0.35     0.12 
SMSS J054913.80-453904.0         3.16  2          0.13        0.07     0.13 
SMSS J062208.92-675713.1         3.06  2          0.09        0.22     0.12 
SMSS J062445.32-623003.7         4.47  2          0.01        0.66     0.14 
SMSS J063627.00-551633.2         3.28  2          0.03       -0.02     0.11 
SMSS J072146.02-835759.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J074358.63-612711.4         3.40  2          0.05        0.48     0.12 
SMSS J074828.02-620137.9         3.27  2          0.15       -0.00     0.15 
SMSS J081112.13-054237.7         2.37  2          0.09       -0.07     0.12 
SMSS J081627.99-055913.3         3.40  2          0.17        0.52     0.18 
SMSS J082303.10-115033.0         3.67  2          0.07        0.31     0.12 
SMSS J083055.45-734903.6         3.25  2          0.17        0.11     0.18 
SMSS J084327.83-141513.3         3.06  2          0.07        0.11     0.11 
SMSS J084457.17-264325.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J085210.25-761250.2         4.09  1        \ldots        0.29     0.16 
SMSS J085540.04-234607.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J090151.44-621037.5         3.21  1        \ldots        0.36     0.15 
SMSS J091043.10-144418.5         3.46  2          0.02        0.63     0.14 
SMSS J091117.11-264637.1         4.53  2          0.06        0.56     0.13 
SMSS J092215.80-712521.3         3.51  2          0.19        0.18     0.20 
SMSS J092357.06-203851.2         4.40  2          0.05        0.46     0.13 
SMSS J093047.12-235727.7         3.43  1        \ldots        0.37     0.15 
SMSS J093524.93-715506.5         4.09  1        \ldots        0.33     0.15 
SMSS J095211.09-185713.7         4.38  2          0.10        0.48     0.13 
SMSS J095246.98-085554.0         3.61  2          0.09        0.24     0.11 
SMSS J095456.70-002141.5 (M)     4.21  2          0.06        0.73     0.13 
SMSS J095456.70-002141.5 (K)     4.02  2          0.02        0.63     0.13 
SMSS J095534.44-190405.2         3.50  2          0.08        0.32     0.12 
SMSS J095803.36-322749.6         3.64  2          0.02        0.41     0.12 
SMSS J102410.14-082802.8         4.53  2          0.09        0.60     0.12 
SMSS J102731.70-411130.5         3.26  2          0.25        0.33     0.25 
SMSS J103235.57-131520.2         3.36  2          0.02        0.32     0.11 
SMSS J103819.28-284817.9         2.75  2          0.12        0.20     0.12 
SMSS J105512.06-215551.8         3.64  1        \ldots        0.35     0.18 
SMSS J110901.23+075441.7         3.48  2          0.04        0.43     0.13 
SMSS J111201.72-221207.7         3.60  2          0.17       -0.22     0.17 
SMSS J112810.03-064656.2         3.83  2          0.21        0.50     0.22 
SMSS J113545.64+022820.4         3.65  2          0.23        0.74     0.23 
SMSS J115906.91-261050.6         4.33  2          0.05        0.48     0.12 
SMSS J120218.07-400934.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120509.03-295940.6         3.98  2          0.04        0.23     0.13 
SMSS J120638.24-291441.1         3.67  2          0.19        0.52     0.20 
SMSS J121615.75-281249.1         3.48  2          0.02        0.30     0.12 
SMSS J121709.12-272103.6         4.28  2          0.15        0.56     0.17 
SMSS J121846.49-161050.7         3.00  2          0.11        0.01     0.12 
SMSS J122207.37-252124.5         3.13  2          0.11        0.13     0.11 
SMSS J123608.04-343528.5         3.21  2          0.11       -0.09     0.14 
SMSS J125117.10-421643.2         3.10  2          0.07        0.00     0.11 
SMSS J125142.79-424304.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125704.60-105407.2         3.75  2          0.09        0.85     0.16 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         3.83  2          0.06        0.42     0.12 
SMSS J135544.04-375045.4         4.59  2          0.13        0.59     0.17 
SMSS J143511.34-420326.4         4.04  2          0.04        0.45     0.12 
SMSS J143531.93-471904.2         4.11  1        \ldots        0.57     0.17 
SMSS J143626.75-363115.5         3.52  2          0.01        0.34     0.14 
SMSS J144711.50-195545.8         3.94  2          0.09        0.81     0.16 
SMSS J144749.23-330859.5         3.15  1        \ldots        0.28     0.15 
SMSS J145536.24-340538.2         2.97  2          0.10       -0.07     0.11 
SMSS J145738.47-261358.7         3.52  2          0.02        0.24     0.16 
SMSS J145902.35-091610.5         3.58  2          0.09        0.18     0.15 
SMSS J151044.04-395653.6         4.22  2          0.04        0.53     0.12 
SMSS J151056.54-793923.8         4.62  1        \ldots        0.67     0.17 
SMSS J152349.60-222540.5         2.97  1        \ldots       -0.09     0.15 
SMSS J153601.77-013125.2         3.90  2          0.00        0.70     0.15 
SMSS J154332.59-300038.2         3.51  2          0.25        0.14     0.25 
SMSS J154340.00-831819.5         4.46  1        \ldots        0.62     0.16 
SMSS J154521.54-102047.4         4.26  2          0.09        0.89     0.16 
SMSS J154634.19-081030.9         1.89  2          0.08       -0.48     0.15 
SMSS J155730.10-293922.6         3.82  2          0.08        0.35     0.13 
SMSS J160624.86-253008.6         3.67  1        \ldots        0.86     0.18 
SMSS J162526.57-762949.8         3.06  2          0.17        0.27     0.17 
SMSS J163040.08-715639.1         2.83  2          0.09       -0.15     0.11 
SMSS J163800.01-794316.3         3.29  1        \ldots       -0.11     0.15 
SMSS J164707.10-001155.5         3.54  2          0.09        0.21     0.13 
SMSS J164757.15-651940.6         3.78  2          0.21        0.59     0.22 
SMSS J165244.66-271205.2         3.56  2          0.04        0.50     0.13 
SMSS J165501.84-664110.7         3.59  1        \ldots       -0.13     0.15 
SMSS J165512.00-725554.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170133.47-651115.6         3.30  2          0.05       -0.24     0.11 
SMSS J170359.88-670954.4         2.96  2          0.15        0.41     0.15 
SMSS J171221.51-584828.1         4.32  2          0.05        0.70     0.11 
SMSS J172313.82-602320.6         2.94  2          0.01        0.12     0.11 
SMSS J172604.29-590656.1         3.23  2          0.13        0.34     0.14 
SMSS J172626.92-575927.9         2.65  2          0.01        0.09     0.11 
SMSS J173002.48-532901.2         3.18  2          0.06        0.69     0.13 
SMSS J174742.66-571315.5         3.50  2          0.14        0.23     0.16 
SMSS J175342.48-703556.0         3.12  2          0.05       -0.07     0.12 
SMSS J180105.44-732703.7         3.78  2          0.21        0.84     0.23 
SMSS J181200.10-463148.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J182735.70-341930.9         2.90  2          0.27        0.01     0.27 
SMSS J182845.79-354022.8         2.33  2          0.04       -0.08     0.12 
SMSS J183125.34-482205.3         3.86  1        \ldots        0.62     0.18 
SMSS J183310.29-645031.0         3.21  2          0.06        0.12     0.17 
SMSS J184807.37-553441.0         3.94  2          0.20        0.42     0.22 
SMSS J184853.07-550646.9         3.17  1        \ldots       -0.07     0.16 
SMSS J185358.63-555400.1         3.73  2          0.14        0.51     0.15 
SMSS J185624.55-421733.7         2.81  2          0.12       -0.32     0.12 
SMSS J185652.03-563838.9         3.67  2          0.03        0.23     0.13 
SMSS J185753.23-493341.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190415.62-602628.5         4.34  2          0.00        0.60     0.12 
SMSS J190508.31-581843.9         2.77  2          0.23       -0.28     0.23 
SMSS J190556.70-454724.2         3.48  2          0.17       -0.02     0.18 
SMSS J190836.24-401623.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J193613.62-354643.6         3.58  2          0.13        0.34     0.15 
SMSS J194549.85-232502.6         2.75  2          0.17       -0.12     0.18 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         2.80  2          0.09        0.13     0.11 
SMSS J202654.59-004726.4         4.11  2          0.03        0.55     0.11 
SMSS J202909.78-400236.5         2.43  2          0.00       -0.58     0.11 
SMSS J203416.25-295108.3         3.73  2          0.11        0.61     0.16 
SMSS J205001.91-661329.7         2.21  2          0.01       -0.17     0.13 
SMSS J210918.48-363547.1         3.12  2          0.10        0.02     0.12 
SMSS J211747.91-404512.2         3.29  2          0.06        0.33     0.11 
SMSS J212110.47-611758.9         2.63  2          0.32       -0.52     0.32 
SMSS J212847.25-611328.5         3.40  2          0.07       -0.04     0.11 
SMSS J213402.81-622421.1         3.44  2          0.04        0.32     0.12 
SMSS J214642.09-312521.7         3.57  2          0.12        0.08     0.13 
SMSS J214716.16-081546.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215106.86-202548.2         2.75  2          0.06       -0.25     0.13 
SMSS J215842.28-202915.8         3.65  2          0.14        0.72     0.16 
SMSS J222217.73-341606.1         2.70  2          0.05        0.03     0.11 
SMSS J222323.36-482451.3         3.17  2          0.07       -0.18     0.11 
SMSS J224145.62-064643.0         3.49  2          0.05        0.44     0.13 
SMSS J230525.31-213807.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J230702.22-693718.5         3.79  2          0.05        0.44     0.13 
SMSS J232121.57-160505.4         4.00  2          0.28        0.79     0.29 
SMSS J234805.23-514821.0         3.10  2          0.07        0.01     0.11 
     MgI    
SMSS J001604.23-024105.0         4.63  6          0.06        0.24     0.08 
SMSS J005420.96-844117.0         4.41  2          0.01        0.32     0.13 
SMSS J011126.27-495048.4         4.68  7          0.07        0.02     0.09 
SMSS J020050.19-465735.2         4.49  7          0.06        0.55     0.06 
SMSS J024246.96-470353.6         5.00  5          0.03        0.33     0.09 
SMSS J030245.60-281454.0         4.76  6          0.06        0.66     0.10 
SMSS J030258.53-284326.9         5.38  6          0.06        0.45     0.10 
SMSS J030428.44-340604.8         4.62  7          0.04        0.28     0.09 
SMSS J030634.26-750133.3         4.61  7          0.07        0.15     0.08 
SMSS J030740.92-610018.8         5.17  6          0.08        0.66     0.08 
SMSS J030853.27-700140.1         4.68  7          0.09        0.25     0.11 
SMSS J030922.03-544038.1         5.00  7          0.05        0.14     0.09 
SMSS J031703.94-374047.2         4.39  7          0.05        0.06     0.07 
SMSS J034504.76-724732.2         4.92  5          0.06        0.42     0.11 
SMSS J034749.80-751351.7         5.60  2          0.24        0.50     0.24 
SMSS J043522.14-470449.0         4.49  6          0.09        0.05     0.10 
SMSS J043800.94-831932.8         4.90  5          0.11        0.30     0.12 
SMSS J044147.05-484842.9         4.94  7          0.06        0.28     0.10 
SMSS J050247.62-642915.9         5.24  6          0.07        0.10     0.13 
SMSS J051729.79-425336.0         5.05  1        \ldots        0.26     0.16 
SMSS J052313.34-621822.5         5.03  5          0.04        0.19     0.09 
SMSS J053721.56-244251.5 (M)     4.51  6          0.07        0.33     0.10 
SMSS J053721.56-244251.5 (K)     4.53  2          0.05        0.25     0.14 
SMSS J054650.97-471407.9         4.64  6          0.08        1.13     0.12 
SMSS J054903.50-594655.4         5.35  4          0.07        0.18     0.11 
SMSS J054913.80-453904.0         4.64  7          0.07        0.19     0.11 
SMSS J062208.92-675713.1         4.38  7          0.06        0.18     0.08 
SMSS J062445.32-623003.7         5.30  6          0.05        0.13     0.12 
SMSS J063627.00-551633.2         4.72  7          0.04        0.06     0.10 
SMSS J072146.02-835759.7         5.70  2          0.06        0.21     0.13 
SMSS J074358.63-612711.4         4.27  7          0.03       -0.02     0.08 
SMSS J074828.02-620137.9         4.69  7          0.06        0.06     0.09 
SMSS J081112.13-054237.7         4.03  6          0.06        0.24     0.08 
SMSS J081627.99-055913.3         4.30  7          0.03        0.07     0.06 
SMSS J082303.10-115033.0         4.92  7          0.04        0.20     0.09 
SMSS J083055.45-734903.6         4.72  7          0.05        0.21     0.09 
SMSS J084327.83-141513.3         4.64  7          0.06        0.33     0.09 
SMSS J084457.17-264325.4         4.20  6          0.06        0.22     0.07 
SMSS J085210.25-761250.2         5.35  5          0.06        0.19     0.10 
SMSS J085540.04-234607.3         4.47  7          0.04        0.32     0.08 
SMSS J090151.44-621037.5         4.59  7          0.06        0.39     0.08 
SMSS J091043.10-144418.5         4.34  7          0.03        0.15     0.07 
SMSS J091117.11-264637.1         5.43  3          0.17        0.10     0.19 
SMSS J092215.80-712521.3         4.97  2          0.19        0.28     0.20 
SMSS J092357.06-203851.2         5.39  3          0.08        0.09     0.12 
SMSS J093047.12-235727.7         4.66  7          0.08        0.24     0.11 
SMSS J093524.93-715506.5         5.18  2          0.24        0.06     0.26 
SMSS J095211.09-185713.7         5.42  4          0.07        0.16     0.12 
SMSS J095246.98-085554.0         5.01  7          0.05        0.28     0.10 
SMSS J095456.70-002141.5 (M)     5.10  5          0.05        0.25     0.09 
SMSS J095456.70-002141.5 (K)     5.04  4          0.04        0.29     0.09 
SMSS J095534.44-190405.2         4.68  7          0.06        0.14     0.06 
SMSS J095803.36-322749.6         4.85  7          0.08        0.26     0.08 
SMSS J102410.14-082802.8         5.39  5          0.07        0.10     0.11 
SMSS J102731.70-411130.5         4.46  7          0.06        0.17     0.08 
SMSS J103235.57-131520.2         4.71  7          0.06        0.31     0.09 
SMSS J103819.28-284817.9         4.25  7          0.05        0.34     0.08 
SMSS J105512.06-215551.8         4.99  3          0.05        0.35     0.09 
SMSS J110901.23+075441.7         4.85  7          0.04        0.43     0.08 
SMSS J111201.72-221207.7         4.95  7          0.06       -0.23     0.10 
SMSS J112810.03-064656.2         4.90  7          0.03        0.20     0.10 
SMSS J113545.64+022820.4         4.78  7          0.05        0.50     0.10 
SMSS J115906.91-261050.6         5.49  3          0.08        0.28     0.11 
SMSS J120218.07-400934.9         4.93  6          0.07        0.15     0.12 
SMSS J120509.03-295940.6         5.33  2          0.10        0.22     0.13 
SMSS J120638.24-291441.1         4.64  7          0.07        0.13     0.09 
SMSS J121615.75-281249.1         4.87  7          0.07        0.33     0.11 
SMSS J121709.12-272103.6         5.20  6          0.05        0.12     0.11 
SMSS J121846.49-161050.7         4.67  6          0.06        0.32     0.08 
SMSS J122207.37-252124.5         4.66  7          0.07        0.30     0.09 
SMSS J123608.04-343528.5         4.98  3          0.07        0.32     0.11 
SMSS J125117.10-421643.2         4.69  7          0.07        0.23     0.10 
SMSS J125142.79-424304.4         4.69  6          0.05        0.21     0.09 
SMSS J125704.60-105407.2         4.90  3          0.08        0.63     0.09 
SMSS J133308.90-465407.9         5.09  2          0.01        0.28     0.11 
SMSS J134416.02-235714.9         5.25  7          0.09        0.47     0.11 
SMSS J135544.04-375045.4         5.32  2          0.04       -0.04     0.13 
SMSS J143511.34-420326.4         5.21  6          0.07        0.27     0.11 
SMSS J143531.93-471904.2         5.22  2          0.04        0.32     0.12 
SMSS J143626.75-363115.5         4.97  4          0.11        0.43     0.16 
SMSS J144711.50-195545.8         4.89  3          0.05        0.41     0.10 
SMSS J144749.23-330859.5         4.57  7          0.04        0.34     0.10 
SMSS J145536.24-340538.2         4.49  7          0.07        0.09     0.08 
SMSS J145738.47-261358.7         4.82  3          0.12        0.18     0.13 
SMSS J145902.35-091610.5         5.02  2          0.01        0.25     0.12 
SMSS J151044.04-395653.6         5.34  4          0.06        0.28     0.12 
SMSS J151056.54-793923.8         5.50  2          0.28        0.19     0.29 
SMSS J152349.60-222540.5         4.48  3          0.03        0.05     0.10 
SMSS J153601.77-013125.2         4.96  3          0.06        0.41     0.11 
SMSS J154332.59-300038.2         4.91  7          0.07        0.18     0.11 
SMSS J154340.00-831819.5         5.36  4          0.07        0.16     0.12 
SMSS J154521.54-102047.4         5.20  3          0.11        0.47     0.15 
SMSS J154634.19-081030.9         4.57  7          0.06        0.84     0.09 
SMSS J155730.10-293922.6         5.13  3          0.01        0.31     0.12 
SMSS J160624.86-253008.6         4.52  3          0.12        0.35     0.13 
SMSS J162526.57-762949.8         4.64  7          0.05        0.50     0.08 
SMSS J163040.08-715639.1         4.55  7          0.05        0.20     0.09 
SMSS J163800.01-794316.3         4.76  6          0.06        0.01     0.10 
SMSS J164707.10-001155.5         4.95  3          0.09        0.26     0.13 
SMSS J164757.15-651940.6         4.99  6          0.07        0.44     0.10 
SMSS J165244.66-271205.2         4.98  5          0.08        0.57     0.11 
SMSS J165501.84-664110.7         5.52  3          0.04        0.44     0.11 
SMSS J165512.00-725554.9         4.34  7          0.05        0.16     0.08 
SMSS J170133.47-651115.6         4.89  3          0.06       -0.01     0.11 
SMSS J170359.88-670954.4         4.11  6          0.10        0.20     0.11 
SMSS J171221.51-584828.1         5.23  4          0.08        0.25     0.12 
SMSS J172313.82-602320.6         4.50  7          0.04        0.31     0.09 
SMSS J172604.29-590656.1         4.55  7          0.05        0.29     0.09 
SMSS J172626.92-575927.9         4.57  6          0.08        0.65     0.09 
SMSS J173002.48-532901.2         4.39  7          0.06        0.54     0.08 
SMSS J174742.66-571315.5         4.84  2          0.07        0.21     0.11 
SMSS J175342.48-703556.0         4.86  3          0.06        0.31     0.11 
SMSS J180105.44-732703.7         4.91  6          0.07        0.60     0.10 
SMSS J181200.10-463148.8         4.68  7          0.07        0.38     0.09 
SMSS J182735.70-341930.9         4.72  6          0.09        0.47     0.11 
SMSS J182845.79-354022.8         4.11  6          0.07        0.34     0.09 
SMSS J183125.34-482205.3         5.18  1        \ldots        0.58     0.16 
SMSS J183310.29-645031.0         4.77  3          0.07        0.32     0.16 
SMSS J184807.37-553441.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184853.07-550646.9         4.99  3          0.07        0.39     0.11 
SMSS J185358.63-555400.1         4.85  7          0.07        0.27     0.10 
SMSS J185624.55-421733.7         5.01  5          0.05        0.53     0.09 
SMSS J185652.03-563838.9         5.08  3          0.03        0.29     0.11 
SMSS J185753.23-493341.2         4.45  6          0.06        0.23     0.08 
SMSS J190415.62-602628.5         5.30  5          0.07        0.20     0.11 
SMSS J190508.31-581843.9         4.59  2          0.13        0.18     0.14 
SMSS J190556.70-454724.2         5.00  2          0.00        0.13     0.12 
SMSS J190836.24-401623.5         4.66  7          0.05        0.39     0.09 
SMSS J193613.62-354643.6         4.99  2          0.06        0.39     0.12 
SMSS J194549.85-232502.6         4.18  1        \ldots       -0.06     0.18 
SMSS J200154.32-102845.7         4.89  3          0.01        0.38     0.12 
SMSS J200322.54-114203.3         4.26  7          0.03        0.23     0.07 
SMSS J202654.59-004726.4         5.25  4          0.12        0.33     0.14 
SMSS J202909.78-400236.5         4.52  3          0.15        0.15     0.16 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7         4.25  6          0.09        0.50     0.10 
SMSS J210918.48-363547.1         4.91  3          0.03        0.45     0.12 
SMSS J211747.91-404512.2         4.82  4          0.12        0.49     0.14 
SMSS J212110.47-611758.9         4.57  7          0.05        0.06     0.08 
SMSS J212847.25-611328.5         5.04  6          0.07        0.24     0.11 
SMSS J213402.81-622421.1         4.80  7          0.04        0.32     0.06 
SMSS J214642.09-312521.7         5.04  5          0.08        0.19     0.11 
SMSS J214716.16-081546.9         4.82  7          0.07        0.35     0.10 
SMSS J215106.86-202548.2         4.66  3          0.11        0.29     0.16 
SMSS J215842.28-202915.8         4.76  7          0.06        0.47     0.10 
SMSS J222217.73-341606.1         4.42  6          0.08        0.38     0.09 
SMSS J222323.36-482451.3         5.06  3          0.01        0.35     0.11 
SMSS J224145.62-064643.0         4.83  7          0.05        0.42     0.10 
SMSS J230525.31-213807.0         4.17  6          0.06       -0.08     0.09 
SMSS J230702.22-693718.5         4.99  5          0.07        0.28     0.09 
SMSS J232121.57-160505.4         4.42  5          0.09       -0.15     0.12 
SMSS J234805.23-514821.0         4.69  7          0.10        0.24     0.12 
     AlI    
SMSS J001604.23-024105.0         2.42  1        \ldots       -0.82     0.16 
SMSS J005420.96-844117.0         2.00  1        \ldots       -0.94     0.16 
SMSS J011126.27-495048.4         2.37  1        \ldots       -1.14     0.16 
SMSS J020050.19-465735.2         2.24  1        \ldots       -0.55     0.15 
SMSS J024246.96-470353.6         2.70  1        \ldots       -0.81     0.17 
SMSS J030245.60-281454.0         2.13  1        \ldots       -0.82     0.15 
SMSS J030258.53-284326.9         2.86  1        \ldots       -0.92     0.15 
SMSS J030428.44-340604.8         2.54  1        \ldots       -0.65     0.17 
SMSS J030634.26-750133.3         2.18  1        \ldots       -1.13     0.15 
SMSS J030740.92-610018.8         2.75  1        \ldots       -0.61     0.16 
SMSS J030853.27-700140.1         2.91  1        \ldots       -0.38     0.18 
SMSS J030922.03-544038.1         3.15  1        \ldots       -0.57     0.17 
SMSS J031703.94-374047.2         2.22  1        \ldots       -0.96     0.15 
SMSS J034504.76-724732.2         2.38  1        \ldots       -0.97     0.15 
SMSS J034749.80-751351.7         3.15  1        \ldots       -0.80     0.16 
SMSS J043522.14-470449.0         2.22  1        \ldots       -1.07     0.15 
SMSS J043800.94-831932.8         2.69  1        \ldots       -0.76     0.15 
SMSS J044147.05-484842.9         2.61  1        \ldots       -0.90     0.16 
SMSS J050247.62-642915.9         3.30  1        \ldots       -0.69     0.16 
SMSS J051729.79-425336.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J052313.34-621822.5         2.85  1        \ldots       -0.84     0.18 
SMSS J053721.56-244251.5 (M)     2.07  1        \ldots       -0.95     0.16 
SMSS J053721.56-244251.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054650.97-471407.9         2.13  1        \ldots       -0.23     0.15 
SMSS J054903.50-594655.4         3.50  1        \ldots       -0.52     0.16 
SMSS J054913.80-453904.0         2.29  1        \ldots       -1.01     0.16 
SMSS J062208.92-675713.1         2.02  1        \ldots       -1.02     0.16 
SMSS J062445.32-623003.7         3.51  1        \ldots       -0.51     0.17 
SMSS J063627.00-551633.2         2.82  1        \ldots       -0.69     0.17 
SMSS J072146.02-835759.7         3.95  1        \ldots       -0.39     0.17 
SMSS J074358.63-612711.4         2.70  1        \ldots       -0.43     0.18 
SMSS J074828.02-620137.9         2.74  1        \ldots       -0.74     0.16 
SMSS J081112.13-054237.7         1.74  1        \ldots       -0.90     0.16 
SMSS J081627.99-055913.3         2.80  1        \ldots       -0.29     0.17 
SMSS J082303.10-115033.0         2.83  1        \ldots       -0.74     0.16 
SMSS J083055.45-734903.6         2.44  1        \ldots       -0.92     0.15 
SMSS J084327.83-141513.3         2.27  1        \ldots       -0.89     0.15 
SMSS J084457.17-264325.4         2.07  1        \ldots       -0.75     0.15 
SMSS J085210.25-761250.2         3.35  1        \ldots       -0.66     0.16 
SMSS J085540.04-234607.3         2.18  1        \ldots       -0.82     0.15 
SMSS J090151.44-621037.5         2.48  1        \ldots       -0.58     0.16 
SMSS J091043.10-144418.5         2.50  1        \ldots       -0.54     0.17 
SMSS J091117.11-264637.1         3.39  1        \ldots       -0.79     0.16 
SMSS J092215.80-712521.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J092357.06-203851.2         3.41  1        \ldots       -0.74     0.16 
SMSS J093047.12-235727.7         2.54  1        \ldots       -0.73     0.15 
SMSS J093524.93-715506.5         3.18  1        \ldots       -0.79     0.16 
SMSS J095211.09-185713.7         3.43  1        \ldots       -0.68     0.16 
SMSS J095246.98-085554.0         3.00  1        \ldots       -0.58     0.16 
SMSS J095456.70-002141.5 (M)     3.05  1        \ldots       -0.65     0.16 
SMSS J095456.70-002141.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095534.44-190405.2         2.32  1        \ldots       -1.07     0.15 
SMSS J095803.36-322749.6         2.90  1        \ldots       -0.54     0.16 
SMSS J102410.14-082802.8         3.68  1        \ldots       -0.45     0.15 
SMSS J102731.70-411130.5         1.89  1        \ldots       -1.25     0.15 
SMSS J103235.57-131520.2         2.49  1        \ldots       -0.76     0.15 
SMSS J103819.28-284817.9         1.96  1        \ldots       -0.80     0.15 
SMSS J105512.06-215551.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J110901.23+075441.7         2.74  1        \ldots       -0.53     0.16 
SMSS J111201.72-221207.7         3.12  1        \ldots       -0.91     0.15 
SMSS J112810.03-064656.2         2.89  1        \ldots       -0.66     0.16 
SMSS J113545.64+022820.4         2.42  1        \ldots       -0.71     0.16 
SMSS J115906.91-261050.6         3.64  1        \ldots       -0.42     0.15 
SMSS J120218.07-400934.9         2.73  1        \ldots       -0.90     0.15 
SMSS J120509.03-295940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120638.24-291441.1         2.51  1        \ldots       -0.85     0.15 
SMSS J121615.75-281249.1         2.66  1        \ldots       -0.73     0.16 
SMSS J121709.12-272103.6         3.33  1        \ldots       -0.60     0.16 
SMSS J121846.49-161050.7         2.86  1        \ldots       -0.34     0.16 
SMSS J122207.37-252124.5         2.30  1        \ldots       -0.91     0.15 
SMSS J123608.04-343528.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125117.10-421643.2         2.57  1        \ldots       -0.74     0.16 
SMSS J125142.79-424304.4         2.50  1        \ldots       -0.83     0.16 
SMSS J125704.60-105407.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         2.93  1        \ldots       -0.70     0.15 
SMSS J135544.04-375045.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143511.34-420326.4         3.35  1        \ldots       -0.45     0.17 
SMSS J143531.93-471904.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5         2.23  1        \ldots       -0.85     0.15 
SMSS J145536.24-340538.2         2.22  1        \ldots       -1.03     0.15 
SMSS J145738.47-261358.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145902.35-091610.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151044.04-395653.6         3.44  1        \ldots       -0.47     0.16 
SMSS J151056.54-793923.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154332.59-300038.2         2.95  1        \ldots       -0.63     0.17 
SMSS J154340.00-831819.5         3.23  1        \ldots       -0.82     0.16 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9         2.31  1        \ldots       -0.27     0.15 
SMSS J155730.10-293922.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8         2.42  1        \ldots       -0.57     0.18 
SMSS J163040.08-715639.1         2.43  1        \ldots       -0.76     0.15 
SMSS J163800.01-794316.3         2.91  1        \ldots       -0.70     0.16 
SMSS J164707.10-001155.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J164757.15-651940.6         2.84  1        \ldots       -0.56     0.18 
SMSS J165244.66-271205.2         2.33  1        \ldots       -0.94     0.17 
SMSS J165501.84-664110.7         3.85  1        \ldots       -0.08     0.16 
SMSS J165512.00-725554.9         2.24  1        \ldots       -0.79     0.17 
SMSS J170133.47-651115.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170359.88-670954.4         1.98  1        \ldots       -0.78     0.17 
SMSS J171221.51-584828.1         3.45  1        \ldots       -0.38     0.15 
SMSS J172313.82-602320.6         2.10  1        \ldots       -0.94     0.17 
SMSS J172604.29-590656.1         2.34  1        \ldots       -0.76     0.15 
SMSS J172626.92-575927.9         2.25  1        \ldots       -0.52     0.15 
SMSS J173002.48-532901.2         2.18  1        \ldots       -0.52     0.16 
SMSS J174742.66-571315.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J175342.48-703556.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J180105.44-732703.7         2.59  1        \ldots       -0.56     0.17 
SMSS J181200.10-463148.8         2.62  1        \ldots       -0.53     0.17 
SMSS J182735.70-341930.9         2.00  1        \ldots       -1.10     0.15 
SMSS J182845.79-354022.8         2.01  1        \ldots       -0.61     0.16 
SMSS J183125.34-482205.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0         3.06  1        \ldots       -0.67     0.17 
SMSS J184853.07-550646.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185358.63-555400.1         2.87  1        \ldots       -0.56     0.18 
SMSS J185624.55-421733.7         2.90  1        \ldots       -0.43     0.16 
SMSS J185652.03-563838.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185753.23-493341.2         2.47  1        \ldots       -0.60     0.15 
SMSS J190415.62-602628.5         3.48  1        \ldots       -0.47     0.16 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190836.24-401623.5         3.09  1        \ldots       -0.03     0.19 
SMSS J193613.62-354643.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         1.94  1        \ldots       -0.94     0.16 
SMSS J202654.59-004726.4         3.31  1        \ldots       -0.45     0.15 
SMSS J202909.78-400236.5         2.15  1        \ldots       -1.07     0.15 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7         2.01  1        \ldots       -0.59     0.16 
SMSS J210918.48-363547.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J211747.91-404512.2         2.81  1        \ldots       -0.37     0.16 
SMSS J212110.47-611758.9         2.49  1        \ldots       -0.87     0.17 
SMSS J212847.25-611328.5         2.94  1        \ldots       -0.71     0.16 
SMSS J213402.81-622421.1         2.61  1        \ldots       -0.72     0.16 
SMSS J214642.09-312521.7         3.04  1        \ldots       -0.66     0.17 
SMSS J214716.16-081546.9         2.58  1        \ldots       -0.74     0.16 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         2.46  1        \ldots       -0.69     0.16 
SMSS J222217.73-341606.1         1.98  1        \ldots       -0.90     0.15 
SMSS J222323.36-482451.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J224145.62-064643.0         2.56  1        \ldots       -0.70     0.18 
SMSS J230525.31-213807.0         2.03  1        \ldots       -1.07     0.15 
SMSS J230702.22-693718.5         2.81  1        \ldots       -0.75     0.17 
SMSS J232121.57-160505.4         3.29  1        \ldots       -0.13     0.17 
SMSS J234805.23-514821.0         2.37  1        \ldots       -0.93     0.16 
     SiI    
SMSS J001604.23-024105.0         5.13  1        \ldots        0.83     0.17 
SMSS J005420.96-844117.0         4.58  1        \ldots        0.58     0.18 
SMSS J011126.27-495048.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J020050.19-465735.2         5.07  1        \ldots        1.22     0.16 
SMSS J024246.96-470353.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030245.60-281454.0         4.31  1        \ldots        0.30     0.19 
SMSS J030258.53-284326.9         5.05  1        \ldots        0.21     0.19 
SMSS J030428.44-340604.8         5.06  1        \ldots        0.81     0.19 
SMSS J030634.26-750133.3         4.86  1        \ldots        0.49     0.17 
SMSS J030740.92-610018.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030853.27-700140.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030922.03-544038.1         5.32  1        \ldots        0.54     0.18 
SMSS J031703.94-374047.2         4.62  1        \ldots        0.38     0.18 
SMSS J034504.76-724732.2         5.09  1        \ldots        0.68     0.18 
SMSS J034749.80-751351.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J043522.14-470449.0         4.80  1        \ldots        0.45     0.17 
SMSS J043800.94-831932.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J044147.05-484842.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J050247.62-642915.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J051729.79-425336.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J052313.34-621822.5         5.11  1        \ldots        0.36     0.17 
SMSS J053721.56-244251.5 (M)     4.77  1        \ldots        0.69     0.18 
SMSS J053721.56-244251.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054650.97-471407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054903.50-594655.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054913.80-453904.0         5.17  1        \ldots        0.81     0.19 
SMSS J062208.92-675713.1         4.89  1        \ldots        0.79     0.17 
SMSS J062445.32-623003.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J063627.00-551633.2         5.41  1        \ldots        0.84     0.19 
SMSS J072146.02-835759.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J074358.63-612711.4         4.84  1        \ldots        0.65     0.19 
SMSS J074828.02-620137.9         5.01  1        \ldots        0.47     0.17 
SMSS J081112.13-054237.7         3.87  1        \ldots        0.17     0.18 
SMSS J081627.99-055913.3         4.80  1        \ldots        0.65     0.17 
SMSS J082303.10-115033.0         5.24  1        \ldots        0.61     0.17 
SMSS J083055.45-734903.6         5.13  1        \ldots        0.71     0.17 
SMSS J084327.83-141513.3         4.95  1        \ldots        0.73     0.18 
SMSS J084457.17-264325.4         4.59  1        \ldots        0.71     0.18 
SMSS J085210.25-761250.2         5.68  1        \ldots        0.61     0.18 
SMSS J085540.04-234607.3         4.62  1        \ldots        0.56     0.17 
SMSS J090151.44-621037.5         4.91  1        \ldots        0.79     0.17 
SMSS J091043.10-144418.5         4.64  1        \ldots        0.54     0.19 
SMSS J091117.11-264637.1         5.46  1        \ldots        0.22     0.18 
SMSS J092215.80-712521.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J092357.06-203851.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J093047.12-235727.7         4.99  1        \ldots        0.66     0.19 
SMSS J093524.93-715506.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095211.09-185713.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095246.98-085554.0         5.31  1        \ldots        0.67     0.17 
SMSS J095456.70-002141.5 (M)     5.13  1        \ldots        0.37     0.16 
SMSS J095456.70-002141.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095534.44-190405.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095803.36-322749.6         4.91  1        \ldots        0.41     0.16 
SMSS J102410.14-082802.8         5.57  1        \ldots        0.38     0.17 
SMSS J102731.70-411130.5         4.72  1        \ldots        0.52     0.19 
SMSS J103235.57-131520.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J103819.28-284817.9         4.78  1        \ldots        0.96     0.19 
SMSS J105512.06-215551.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J110901.23+075441.7         4.82  1        \ldots        0.49     0.18 
SMSS J111201.72-221207.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J112810.03-064656.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J113545.64+022820.4         5.00  1        \ldots        0.81     0.18 
SMSS J115906.91-261050.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120218.07-400934.9         5.06  1        \ldots        0.37     0.18 
SMSS J120509.03-295940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120638.24-291441.1         4.83  1        \ldots        0.41     0.17 
SMSS J121615.75-281249.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J121709.12-272103.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J121846.49-161050.7         5.02  1        \ldots        0.76     0.18 
SMSS J122207.37-252124.5         4.74  1        \ldots        0.47     0.17 
SMSS J123608.04-343528.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125117.10-421643.2         5.00  1        \ldots        0.63     0.18 
SMSS J125142.79-424304.4         5.01  1        \ldots        0.62     0.17 
SMSS J125704.60-105407.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         5.06  1        \ldots        0.37     0.20 
SMSS J135544.04-375045.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143511.34-420326.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143531.93-471904.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145536.24-340538.2         4.84  1        \ldots        0.53     0.18 
SMSS J145738.47-261358.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145902.35-091610.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151044.04-395653.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151056.54-793923.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154332.59-300038.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154340.00-831819.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J155730.10-293922.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8         4.99  1        \ldots        0.94     0.18 
SMSS J163040.08-715639.1         4.80  1        \ldots        0.55     0.17 
SMSS J163800.01-794316.3         5.14  1        \ldots        0.47     0.17 
SMSS J164707.10-001155.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J164757.15-651940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165244.66-271205.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165501.84-664110.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165512.00-725554.9         4.79  1        \ldots        0.70     0.18 
SMSS J170133.47-651115.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170359.88-670954.4         4.43  1        \ldots        0.61     0.17 
SMSS J171221.51-584828.1         5.29  1        \ldots        0.40     0.18 
SMSS J172313.82-602320.6         4.79  1        \ldots        0.69     0.20 
SMSS J172604.29-590656.1         4.98  1        \ldots        0.82     0.18 
SMSS J172626.92-575927.9         4.81  1        \ldots        0.98     0.19 
SMSS J173002.48-532901.2         4.82  1        \ldots        1.06     0.19 
SMSS J174742.66-571315.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J175342.48-703556.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J180105.44-732703.7         5.24  1        \ldots        1.03     0.17 
SMSS J181200.10-463148.8         4.83  1        \ldots        0.62     0.18 
SMSS J182735.70-341930.9         4.83  1        \ldots        0.67     0.17 
SMSS J182845.79-354022.8         3.94  1        \ldots        0.26     0.16 
SMSS J183125.34-482205.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184853.07-550646.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185358.63-555400.1         5.12  1        \ldots        0.63     0.18 
SMSS J185624.55-421733.7         4.66  1        \ldots        0.27     0.18 
SMSS J185652.03-563838.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185753.23-493341.2         4.24  1        \ldots        0.11     0.16 
SMSS J190415.62-602628.5         5.42  1        \ldots        0.41     0.18 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190836.24-401623.5         5.14  1        \ldots        0.96     0.18 
SMSS J193613.62-354643.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         4.27  1        \ldots        0.33     0.17 
SMSS J202654.59-004726.4         5.53  1        \ldots        0.71     0.17 
SMSS J202909.78-400236.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J210918.48-363547.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J211747.91-404512.2         5.23  1        \ldots        0.99     0.18 
SMSS J212110.47-611758.9         5.04  1        \ldots        0.62     0.17 
SMSS J212847.25-611328.5         5.29  1        \ldots        0.58     0.17 
SMSS J213402.81-622421.1         5.16  1        \ldots        0.77     0.16 
SMSS J214642.09-312521.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J214716.16-081546.9         5.02  1        \ldots        0.64     0.17 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J222217.73-341606.1         4.48  1        \ldots        0.54     0.20 
SMSS J222323.36-482451.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J224145.62-064643.0         5.07  1        \ldots        0.75     0.18 
SMSS J230525.31-213807.0         4.25  1        \ldots        0.09     0.18 
SMSS J230702.22-693718.5         5.33  1        \ldots        0.71     0.17 
SMSS J232121.57-160505.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J234805.23-514821.0       \ldots  \ldots   \ldots      \ldots   \ldots 
     CaI    
SMSS J001604.23-024105.0         3.33  7          0.07        0.20     0.09 
SMSS J005420.96-844117.0         3.04  4          0.08        0.22     0.09 
SMSS J011126.27-495048.4         3.55  9          0.04        0.16     0.09 
SMSS J020050.19-465735.2         3.26  9          0.04        0.59     0.09 
SMSS J024246.96-470353.6         3.67  9          0.09        0.27     0.11 
SMSS J030245.60-281454.0         3.46  10         0.06        0.61     0.08 
SMSS J030258.53-284326.9         3.96  10         0.04        0.29     0.06 
SMSS J030428.44-340604.8         3.29  10         0.06        0.21     0.08 
SMSS J030634.26-750133.3         3.29  7          0.09        0.09     0.11 
SMSS J030740.92-610018.8         3.69  10         0.06        0.44     0.10 
SMSS J030853.27-700140.1         3.45  8          0.08        0.27     0.10 
SMSS J030922.03-544038.1         3.83  10         0.05        0.22     0.09 
SMSS J031703.94-374047.2         3.10  8          0.09        0.04     0.11 
SMSS J034504.76-724732.2         3.68  8          0.05        0.43     0.07 
SMSS J034749.80-751351.7         3.75  10         0.07       -0.09     0.14 
SMSS J043522.14-470449.0         3.30  6          0.07        0.12     0.10 
SMSS J043800.94-831932.8         3.76  10         0.06        0.43     0.09 
SMSS J044147.05-484842.9         3.77  9          0.05        0.37     0.07 
SMSS J050247.62-642915.9         4.03  7          0.03        0.15     0.10 
SMSS J051729.79-425336.0         3.71  9          0.06        0.19     0.08 
SMSS J052313.34-621822.5         3.77  10         0.05        0.18     0.08 
SMSS J053721.56-244251.5 (M)     3.01  5          0.09        0.10     0.11 
SMSS J053721.56-244251.5 (K)     3.10  4          0.11        0.09     0.11 
SMSS J054650.97-471407.9         2.60  2          0.23        0.35     0.23 
SMSS J054903.50-594655.4         4.23  6          0.05        0.32     0.09 
SMSS J054913.80-453904.0         3.38  10         0.04        0.19     0.09 
SMSS J062208.92-675713.1         3.21  9          0.07        0.27     0.09 
SMSS J062445.32-623003.7         4.10  9          0.04        0.19     0.08 
SMSS J063627.00-551633.2         3.67  8          0.04        0.27     0.07 
SMSS J072146.02-835759.7         4.46  7          0.09        0.23     0.12 
SMSS J074358.63-612711.4         3.17  10         0.05        0.14     0.09 
SMSS J074828.02-620137.9         3.57  9          0.06        0.20     0.08 
SMSS J081112.13-054237.7         2.97  6          0.09        0.44     0.10 
SMSS J081627.99-055913.3         3.16  9          0.06        0.18     0.09 
SMSS J082303.10-115033.0         3.73  10         0.03        0.27     0.07 
SMSS J083055.45-734903.6         3.58  10         0.04        0.33     0.08 
SMSS J084327.83-141513.3         3.46  10         0.04        0.41     0.09 
SMSS J084457.17-264325.4         3.16  9          0.07        0.45     0.11 
SMSS J085210.25-761250.2         4.27  10         0.04        0.38     0.06 
SMSS J085540.04-234607.3         3.34  7          0.03        0.45     0.09 
SMSS J090151.44-621037.5         3.33  10         0.07        0.38     0.10 
SMSS J091043.10-144418.5         3.11  9          0.05        0.19     0.08 
SMSS J091117.11-264637.1         4.53  9          0.05        0.46     0.07 
SMSS J092215.80-712521.3         3.75  7          0.09        0.32     0.10 
SMSS J092357.06-203851.2         4.34  7          0.05        0.29     0.08 
SMSS J093047.12-235727.7         3.59  10         0.04        0.43     0.07 
SMSS J093524.93-715506.5         4.20  7          0.05        0.34     0.10 
SMSS J095211.09-185713.7         4.32  7          0.04        0.32     0.09 
SMSS J095246.98-085554.0         3.79  10         0.04        0.32     0.09 
SMSS J095456.70-002141.5 (M)     3.79  10         0.06        0.20     0.10 
SMSS J095456.70-002141.5 (K)     3.84  9          0.03        0.35     0.08 
SMSS J095534.44-190405.2         3.55  8          0.08        0.27     0.10 
SMSS J095803.36-322749.6         3.61  10         0.06        0.28     0.09 
SMSS J102410.14-082802.8         4.25  10         0.05        0.23     0.07 
SMSS J102731.70-411130.5         3.20  8          0.06        0.17     0.09 
SMSS J103235.57-131520.2         3.51  7          0.05        0.37     0.08 
SMSS J103819.28-284817.9         3.10  9          0.06        0.45     0.08 
SMSS J105512.06-215551.8         3.75  10         0.07        0.36     0.10 
SMSS J110901.23+075441.7         3.53  9          0.05        0.37     0.07 
SMSS J111201.72-221207.7         3.93  8          0.05        0.00     0.07 
SMSS J112810.03-064656.2         3.71  9          0.06        0.27     0.09 
SMSS J113545.64+022820.4         3.39  8          0.06        0.37     0.09 
SMSS J115906.91-261050.6         4.38  7          0.04        0.43     0.07 
SMSS J120218.07-400934.9         3.72  9          0.08        0.20     0.09 
SMSS J120509.03-295940.6         4.05  8          0.07        0.19     0.09 
SMSS J120638.24-291441.1         3.59  8          0.09        0.34     0.10 
SMSS J121615.75-281249.1         3.61  10         0.06        0.33     0.09 
SMSS J121709.12-272103.6         4.07  8          0.03        0.25     0.07 
SMSS J121846.49-161050.7         3.23  7          0.05        0.14     0.08 
SMSS J122207.37-252124.5         3.35  8          0.05        0.25     0.08 
SMSS J123608.04-343528.5         3.61  6          0.06        0.20     0.07 
SMSS J125117.10-421643.2         3.42  8          0.05        0.22     0.08 
SMSS J125142.79-424304.4         3.46  9          0.03        0.25     0.08 
SMSS J125704.60-105407.2         3.31  10         0.04        0.31     0.07 
SMSS J133308.90-465407.9         3.79  10         0.04        0.24     0.08 
SMSS J134416.02-235714.9         3.90  10         0.04        0.38     0.08 
SMSS J135544.04-375045.4         4.30  9          0.06        0.20     0.08 
SMSS J143511.34-420326.4         3.86  7          0.06        0.17     0.08 
SMSS J143531.93-471904.2         3.90  8          0.05        0.27     0.10 
SMSS J143626.75-363115.5         3.33  3          0.11        0.05     0.13 
SMSS J144711.50-195545.8         3.65  6          0.04        0.42     0.06 
SMSS J144749.23-330859.5         3.24  7          0.03        0.28     0.07 
SMSS J145536.24-340538.2         3.41  10         0.05        0.26     0.08 
SMSS J145738.47-261358.7         3.63  5          0.04        0.25     0.07 
SMSS J145902.35-091610.5         3.80  5          0.02        0.29     0.11 
SMSS J151044.04-395653.6         4.07  10         0.05        0.27     0.09 
SMSS J151056.54-793923.8         4.62  7          0.04        0.57     0.08 
SMSS J152349.60-222540.5         3.48  5          0.10        0.32     0.10 
SMSS J153601.77-013125.2         3.66  7          0.08        0.36     0.09 
SMSS J154332.59-300038.2         3.80  8          0.04        0.34     0.09 
SMSS J154340.00-831819.5         4.30  6          0.06        0.36     0.10 
SMSS J154521.54-102047.4         3.91  7          0.06        0.44     0.07 
SMSS J154634.19-081030.9         3.28  7          0.05        0.81     0.09 
SMSS J155730.10-293922.6         3.92  8          0.05        0.35     0.07 
SMSS J160624.86-253008.6         3.10  3          0.10        0.19     0.10 
SMSS J162526.57-762949.8         3.45  10         0.05        0.57     0.08 
SMSS J163040.08-715639.1         3.40  8          0.06        0.31     0.09 
SMSS J163800.01-794316.3         3.51  7          0.08        0.02     0.09 
SMSS J164707.10-001155.5         3.83  7          0.06        0.40     0.07 
SMSS J164757.15-651940.6         3.76  8          0.05        0.47     0.09 
SMSS J165244.66-271205.2         3.59  9          0.06        0.44     0.09 
SMSS J165501.84-664110.7         4.16  7          0.04        0.35     0.10 
SMSS J165512.00-725554.9         3.25  5          0.05        0.33     0.08 
SMSS J170133.47-651115.6         3.68  9          0.07        0.04     0.08 
SMSS J170359.88-670954.4         3.09  3          0.08        0.44     0.11 
SMSS J171221.51-584828.1         4.06  10         0.06        0.34     0.10 
SMSS J172313.82-602320.6         3.41  8          0.05        0.48     0.07 
SMSS J172604.29-590656.1         3.47  10         0.05        0.47     0.08 
SMSS J172626.92-575927.9         3.00  7          0.08        0.34     0.09 
SMSS J173002.48-532901.2         2.99  8          0.08        0.40     0.09 
SMSS J174742.66-571315.5         3.78  7          0.04        0.40     0.06 
SMSS J175342.48-703556.0         3.61  7          0.10        0.32     0.10 
SMSS J180105.44-732703.7         3.38  7          0.07        0.34     0.08 
SMSS J181200.10-463148.8         3.39  9          0.05        0.35     0.08 
SMSS J182735.70-341930.9         3.45  6          0.09        0.46     0.12 
SMSS J182845.79-354022.8         2.69  5          0.11        0.18     0.12 
SMSS J183125.34-482205.3         3.68  5          0.05        0.34     0.08 
SMSS J183310.29-645031.0         3.45  6          0.14        0.26     0.16 
SMSS J184807.37-553441.0         3.82  5          0.14        0.20     0.14 
SMSS J184853.07-550646.9         3.66  6          0.08        0.32     0.09 
SMSS J185358.63-555400.1         3.57  10         0.03        0.26     0.08 
SMSS J185624.55-421733.7         3.40  9          0.04        0.18     0.09 
SMSS J185652.03-563838.9         3.89  8          0.02        0.36     0.07 
SMSS J185753.23-493341.2         3.11  3          0.09        0.15     0.09 
SMSS J190415.62-602628.5         4.03  9          0.04        0.18     0.08 
SMSS J190508.31-581843.9         3.28  5          0.13        0.13     0.13 
SMSS J190556.70-454724.2         3.78  5          0.07        0.17     0.10 
SMSS J190836.24-401623.5         3.31  10         0.05        0.31     0.08 
SMSS J193613.62-354643.6         3.64  8          0.04        0.30     0.08 
SMSS J194549.85-232502.6         3.26  2          0.56        0.28     0.56 
SMSS J200154.32-102845.7         3.52  5          0.11        0.26     0.11 
SMSS J200322.54-114203.3         3.11  7          0.02        0.34     0.08 
SMSS J202654.59-004726.4         4.03  10         0.04        0.37     0.08 
SMSS J202909.78-400236.5         3.27  7          0.10        0.17     0.11 
SMSS J203416.25-295108.3         3.63  5          0.09        0.41     0.09 
SMSS J205001.91-661329.7         2.79  2          0.10        0.30     0.11 
SMSS J210918.48-363547.1         3.42  5          0.06        0.23     0.07 
SMSS J211747.91-404512.2         3.41  7          0.05        0.34     0.08 
SMSS J212110.47-611758.9         3.45  10         0.05        0.20     0.09 
SMSS J212847.25-611328.5         3.82  10         0.04        0.28     0.08 
SMSS J213402.81-622421.1         3.55  10         0.05        0.33     0.08 
SMSS J214642.09-312521.7         3.95  9          0.08        0.36     0.09 
SMSS J214716.16-081546.9         3.58  10         0.04        0.38     0.08 
SMSS J215106.86-202548.2         3.58  5          0.12        0.47     0.14 
SMSS J215842.28-202915.8         3.36  8          0.08        0.32     0.10 
SMSS J222217.73-341606.1         3.00  8          0.06        0.22     0.08 
SMSS J222323.36-482451.3         3.57  8          0.06        0.12     0.07 
SMSS J224145.62-064643.0         3.56  10         0.06        0.40     0.08 
SMSS J230525.31-213807.0         3.16  6          0.10        0.18     0.11 
SMSS J230702.22-693718.5         3.79  9          0.04        0.34     0.09 
SMSS J232121.57-160505.4         3.31  6          0.11       -0.01     0.12 
SMSS J234805.23-514821.0         3.24  6          0.10        0.05     0.12 
     ScII    
SMSS J001604.23-024105.0         0.24  1        \ldots        0.30     0.19 
SMSS J005420.96-844117.0         0.00  1        \ldots        0.36     0.19 
SMSS J011126.27-495048.4         0.35  1        \ldots        0.14     0.19 
SMSS J020050.19-465735.2         0.04  1        \ldots        0.55     0.15 
SMSS J024246.96-470353.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030245.60-281454.0         0.13  1        \ldots        0.48     0.19 
SMSS J030258.53-284326.9         0.83  1        \ldots        0.35     0.19 
SMSS J030428.44-340604.8         0.28  1        \ldots        0.39     0.20 
SMSS J030634.26-750133.3        -0.10  1        \ldots       -0.11     0.20 
SMSS J030740.92-610018.8         0.28  1        \ldots        0.22     0.18 
SMSS J030853.27-700140.1         0.29  1        \ldots        0.30     0.23 
SMSS J030922.03-544038.1         0.83  1        \ldots        0.41     0.24 
SMSS J031703.94-374047.2        -0.23  1        \ldots       -0.11     0.19 
SMSS J034504.76-724732.2         0.07  1        \ldots        0.02     0.20 
SMSS J034749.80-751351.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J043522.14-470449.0         0.03  1        \ldots        0.04     0.19 
SMSS J043800.94-831932.8         0.47  1        \ldots        0.32     0.19 
SMSS J044147.05-484842.9         0.75  1        \ldots        0.54     0.20 
SMSS J050247.62-642915.9         1.41  1        \ldots        0.72     0.20 
SMSS J051729.79-425336.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J052313.34-621822.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J053721.56-244251.5 (M)    -0.07  1        \ldots        0.21     0.20 
SMSS J053721.56-244251.5 (K)     0.14  2          0.15        0.31     0.19 
SMSS J054650.97-471407.9        -0.60  1        \ldots        0.34     0.19 
SMSS J054903.50-594655.4         1.27  1        \ldots        0.55     0.20 
SMSS J054913.80-453904.0         0.19  1        \ldots        0.19     0.21 
SMSS J062208.92-675713.1        -0.04  1        \ldots        0.22     0.16 
SMSS J062445.32-623003.7         1.53  1        \ldots        0.81     0.20 
SMSS J063627.00-551633.2         0.91  1        \ldots        0.70     0.22 
SMSS J072146.02-835759.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J074358.63-612711.4        -0.13  1        \ldots        0.04     0.19 
SMSS J074828.02-620137.9         0.73  1        \ldots        0.55     0.20 
SMSS J081112.13-054237.7        -0.56  1        \ldots        0.10     0.16 
SMSS J081627.99-055913.3         0.01  1        \ldots        0.22     0.19 
SMSS J082303.10-115033.0         0.83  1        \ldots        0.56     0.20 
SMSS J083055.45-734903.6         0.43  1        \ldots        0.37     0.19 
SMSS J084327.83-141513.3        -0.10  1        \ldots        0.04     0.21 
SMSS J084457.17-264325.4        -0.34  1        \ldots        0.14     0.19 
SMSS J085210.25-761250.2         1.29  1        \ldots        0.58     0.21 
SMSS J085540.04-234607.3        -0.30  1        \ldots       -0.00     0.21 
SMSS J090151.44-621037.5        -0.12  1        \ldots        0.12     0.20 
SMSS J091043.10-144418.5        -0.20  1        \ldots        0.06     0.15 
SMSS J091117.11-264637.1         1.58  1        \ldots        0.70     0.21 
SMSS J092215.80-712521.3         0.18  1        \ldots       -0.06     0.20 
SMSS J092357.06-203851.2         1.00  1        \ldots        0.15     0.22 
SMSS J093047.12-235727.7        -0.16  1        \ldots       -0.13     0.20 
SMSS J093524.93-715506.5         0.56  1        \ldots       -0.11     0.22 
SMSS J095211.09-185713.7         1.15  1        \ldots        0.34     0.22 
SMSS J095246.98-085554.0         0.70  1        \ldots        0.42     0.22 
SMSS J095456.70-002141.5 (M)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095456.70-002141.5 (K)     0.79  1        \ldots        0.49     0.20 
SMSS J095534.44-190405.2         0.37  1        \ldots        0.28     0.17 
SMSS J095803.36-322749.6         0.75  1        \ldots        0.61     0.18 
SMSS J102410.14-082802.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J102731.70-411130.5        -0.20  1        \ldots       -0.04     0.19 
SMSS J103235.57-131520.2         0.08  1        \ldots        0.13     0.18 
SMSS J103819.28-284817.9        -0.24  1        \ldots        0.30     0.19 
SMSS J105512.06-215551.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J110901.23+075441.7         0.26  1        \ldots        0.29     0.20 
SMSS J111201.72-221207.7         1.00  1        \ldots        0.27     0.22 
SMSS J112810.03-064656.2         0.52  1        \ldots        0.27     0.21 
SMSS J113545.64+022820.4         0.31  1        \ldots        0.48     0.20 
SMSS J115906.91-261050.6         1.21  1        \ldots        0.45     0.21 
SMSS J120218.07-400934.9         0.62  1        \ldots        0.29     0.20 
SMSS J120509.03-295940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120638.24-291441.1         0.27  1        \ldots        0.21     0.20 
SMSS J121615.75-281249.1         0.60  1        \ldots        0.51     0.22 
SMSS J121709.12-272103.6         1.31  1        \ldots        0.68     0.21 
SMSS J121846.49-161050.7         0.06  1        \ldots        0.16     0.21 
SMSS J122207.37-252124.5         0.15  1        \ldots        0.24     0.18 
SMSS J123608.04-343528.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125117.10-421643.2         0.47  1        \ldots        0.46     0.19 
SMSS J125142.79-424304.4         0.28  1        \ldots        0.25     0.19 
SMSS J125704.60-105407.2         0.07  2          0.01        0.26     0.16 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         0.67  1        \ldots        0.34     0.19 
SMSS J135544.04-375045.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143511.34-420326.4         1.14  1        \ldots        0.64     0.23 
SMSS J143531.93-471904.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5        -0.17  1        \ldots        0.05     0.20 
SMSS J145536.24-340538.2        -0.06  1        \ldots       -0.01     0.19 
SMSS J145738.47-261358.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145902.35-091610.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151044.04-395653.6         1.10  1        \ldots        0.49     0.23 
SMSS J151056.54-793923.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154332.59-300038.2         0.56  1        \ldots        0.28     0.22 
SMSS J154340.00-831819.5         1.20  1        \ldots        0.45     0.21 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9        -0.04  1        \ldots        0.68     0.19 
SMSS J155730.10-293922.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8        -0.12  1        \ldots        0.19     0.18 
SMSS J163040.08-715639.1        -0.12  1        \ldots       -0.01     0.21 
SMSS J163800.01-794316.3         0.52  1        \ldots        0.21     0.20 
SMSS J164707.10-001155.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J164757.15-651940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165244.66-271205.2         0.20  1        \ldots        0.23     0.21 
SMSS J165501.84-664110.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165512.00-725554.9        -0.05  1        \ldots        0.22     0.19 
SMSS J170133.47-651115.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170359.88-670954.4        -0.41  1        \ldots        0.13     0.21 
SMSS J171221.51-584828.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J172313.82-602320.6        -0.04  1        \ldots        0.22     0.19 
SMSS J172604.29-590656.1         0.09  1        \ldots        0.29     0.19 
SMSS J172626.92-575927.9        -0.07  1        \ldots        0.46     0.20 
SMSS J173002.48-532901.2        -0.12  1        \ldots        0.48     0.19 
SMSS J174742.66-571315.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J175342.48-703556.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J180105.44-732703.7         0.10  1        \ldots        0.25     0.19 
SMSS J181200.10-463148.8         0.21  1        \ldots        0.36     0.20 
SMSS J182735.70-341930.9        -0.06  1        \ldots        0.14     0.20 
SMSS J182845.79-354022.8        -0.66  1        \ldots        0.02     0.20 
SMSS J183125.34-482205.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0         0.42  1        \ldots       -0.01     0.19 
SMSS J184853.07-550646.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185358.63-555400.1         0.84  1        \ldots        0.71     0.22 
SMSS J185624.55-421733.7         0.28  1        \ldots        0.25     0.21 
SMSS J185652.03-563838.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185753.23-493341.2         0.26  1        \ldots        0.49     0.18 
SMSS J190415.62-602628.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190508.31-581843.9         0.35  1        \ldots        0.39     0.20 
SMSS J190556.70-454724.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190836.24-401623.5         0.29  1        \ldots        0.47     0.21 
SMSS J193613.62-354643.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         0.09  1        \ldots        0.51     0.19 
SMSS J202654.59-004726.4         0.84  1        \ldots        0.38     0.20 
SMSS J202909.78-400236.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7        -0.82  1        \ldots       -0.12     0.21 
SMSS J210918.48-363547.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J211747.91-404512.2        -0.07  1        \ldots        0.05     0.20 
SMSS J212110.47-611758.9         0.43  1        \ldots        0.37     0.19 
SMSS J212847.25-611328.5         1.04  1        \ldots        0.69     0.19 
SMSS J213402.81-622421.1         0.46  1        \ldots        0.43     0.16 
SMSS J214642.09-312521.7         0.50  1        \ldots        0.10     0.19 
SMSS J214716.16-081546.9         0.26  1        \ldots        0.24     0.19 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         0.47  1        \ldots        0.62     0.23 
SMSS J222217.73-341606.1        -0.33  1        \ldots        0.09     0.19 
SMSS J222323.36-482451.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J224145.62-064643.0         0.23  1        \ldots        0.27     0.20 
SMSS J230525.31-213807.0        -0.09  1        \ldots        0.11     0.19 
SMSS J230702.22-693718.5         0.63  1        \ldots        0.37     0.20 
SMSS J232121.57-160505.4         0.24  1        \ldots        0.12     0.20 
SMSS J234805.23-514821.0         0.37  1        \ldots        0.37     0.22 
     TiI    
SMSS J001604.23-024105.0         2.22  2          0.01        0.48     0.13 
SMSS J005420.96-844117.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J011126.27-495048.4         2.07  4          0.06        0.06     0.12 
SMSS J020050.19-465735.2         1.52  2          0.04        0.24     0.14 
SMSS J024246.96-470353.6         2.15  3          0.10        0.14     0.13 
SMSS J030245.60-281454.0         1.80  5          0.14        0.35     0.16 
SMSS J030258.53-284326.9         2.63  3          0.06        0.35     0.12 
SMSS J030428.44-340604.8         1.82  5          0.04        0.13     0.11 
SMSS J030634.26-750133.3         1.99  4          0.05        0.18     0.12 
SMSS J030740.92-610018.8         2.04  3          0.04        0.18     0.12 
SMSS J030853.27-700140.1         1.90  5          0.06        0.11     0.10 
SMSS J030922.03-544038.1         2.46  5          0.10        0.25     0.13 
SMSS J031703.94-374047.2         1.82  6          0.05        0.14     0.11 
SMSS J034504.76-724732.2         2.39  4          0.12        0.53     0.14 
SMSS J034749.80-751351.7         2.20  5          0.12       -0.25     0.17 
SMSS J043522.14-470449.0         2.15  2          0.02        0.36     0.14 
SMSS J043800.94-831932.8         2.29  5          0.04        0.34     0.12 
SMSS J044147.05-484842.9         2.28  5          0.04        0.27     0.10 
SMSS J050247.62-642915.9         2.65  6          0.08        0.17     0.11 
SMSS J051729.79-425336.0         2.39  4          0.06        0.25     0.10 
SMSS J052313.34-621822.5         2.28  6          0.08        0.09     0.12 
SMSS J053721.56-244251.5 (M)     2.20  1        \ldots        0.68     0.17 
SMSS J053721.56-244251.5 (K)     2.01  1        \ldots        0.38     0.16 
SMSS J054650.97-471407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054903.50-594655.4         2.58  6          0.08        0.06     0.12 
SMSS J054913.80-453904.0         1.94  6          0.04        0.14     0.11 
SMSS J062208.92-675713.1         1.83  5          0.06        0.28     0.10 
SMSS J062445.32-623003.7         2.63  6          0.05        0.11     0.10 
SMSS J063627.00-551633.2         2.16  5          0.09        0.15     0.12 
SMSS J072146.02-835759.7         2.88  5          0.12        0.04     0.15 
SMSS J074358.63-612711.4         1.81  6          0.07        0.18     0.11 
SMSS J074828.02-620137.9         2.30  5          0.06        0.31     0.09 
SMSS J081112.13-054237.7         1.49  1        \ldots        0.35     0.17 
SMSS J081627.99-055913.3         1.76  5          0.05        0.18     0.12 
SMSS J082303.10-115033.0         2.35  5          0.05        0.29     0.10 
SMSS J083055.45-734903.6         2.19  6          0.07        0.33     0.11 
SMSS J084327.83-141513.3         2.21  6          0.11        0.55     0.14 
SMSS J084457.17-264325.4         1.91  5          0.05        0.59     0.11 
SMSS J085210.25-761250.2         2.84  6          0.02        0.33     0.09 
SMSS J085540.04-234607.3         1.96  3          0.05        0.46     0.12 
SMSS J090151.44-621037.5         1.89  5          0.09        0.34     0.13 
SMSS J091043.10-144418.5         1.55  6          0.07        0.02     0.11 
SMSS J091117.11-264637.1         2.90  5          0.08        0.22     0.11 
SMSS J092215.80-712521.3         2.75  2          0.28        0.71     0.28 
SMSS J092357.06-203851.2         2.81  6          0.07        0.15     0.10 
SMSS J093047.12-235727.7         2.00  4          0.03        0.23     0.10 
SMSS J093524.93-715506.5         2.42  5          0.09       -0.04     0.13 
SMSS J095211.09-185713.7         2.73  5          0.11        0.12     0.13 
SMSS J095246.98-085554.0         2.30  5          0.03        0.22     0.12 
SMSS J095456.70-002141.5 (M)     2.47  6          0.04        0.27     0.11 
SMSS J095456.70-002141.5 (K)     2.39  4          0.02        0.29     0.11 
SMSS J095534.44-190405.2         2.06  3          0.09        0.17     0.13 
SMSS J095803.36-322749.6         2.11  6          0.04        0.17     0.11 
SMSS J102410.14-082802.8         2.73  5          0.10        0.10     0.11 
SMSS J102731.70-411130.5         1.85  5          0.11        0.21     0.14 
SMSS J103235.57-131520.2         2.17  4          0.11        0.42     0.14 
SMSS J103819.28-284817.9         1.72  5          0.03        0.47     0.10 
SMSS J105512.06-215551.8         2.22  4          0.04        0.22     0.13 
SMSS J110901.23+075441.7         2.05  6          0.09        0.28     0.12 
SMSS J111201.72-221207.7         2.46  4          0.02       -0.08     0.10 
SMSS J112810.03-064656.2         2.25  5          0.08        0.20     0.12 
SMSS J113545.64+022820.4         1.98  3          0.05        0.35     0.13 
SMSS J115906.91-261050.6         2.77  6          0.03        0.21     0.08 
SMSS J120218.07-400934.9         2.54  5          0.12        0.41     0.14 
SMSS J120509.03-295940.6         2.59  4          0.07        0.12     0.11 
SMSS J120638.24-291441.1         1.85  3          0.02       -0.01     0.12 
SMSS J121615.75-281249.1         2.10  6          0.05        0.22     0.11 
SMSS J121709.12-272103.6         2.59  6          0.03        0.17     0.10 
SMSS J121846.49-161050.7         1.87  3          0.10        0.17     0.13 
SMSS J122207.37-252124.5         2.17  4          0.04        0.46     0.11 
SMSS J123608.04-343528.5         2.47  4          0.03        0.46     0.09 
SMSS J125117.10-421643.2         2.25  5          0.04        0.44     0.09 
SMSS J125142.79-424304.4         1.96  5          0.06        0.14     0.11 
SMSS J125704.60-105407.2         1.89  4          0.03        0.27     0.10 
SMSS J133308.90-465407.9         2.44  4          0.05        0.28     0.11 
SMSS J134416.02-235714.9         2.60  4          0.10        0.47     0.14 
SMSS J135544.04-375045.4         3.04  5          0.09        0.33     0.10 
SMSS J143511.34-420326.4         2.50  5          0.06        0.20     0.10 
SMSS J143531.93-471904.2         2.47  4          0.04        0.22     0.11 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8         1.92  2          0.10        0.09     0.12 
SMSS J144749.23-330859.5         1.90  6          0.05        0.32     0.10 
SMSS J145536.24-340538.2         2.31  6          0.05        0.56     0.10 
SMSS J145738.47-261358.7         2.33  2          0.12        0.33     0.13 
SMSS J145902.35-091610.5         2.52  3          0.06        0.40     0.11 
SMSS J151044.04-395653.6         2.52  6          0.05        0.11     0.11 
SMSS J151056.54-793923.8         2.91  5          0.07        0.25     0.10 
SMSS J152349.60-222540.5         2.17  2          0.15        0.40     0.16 
SMSS J153601.77-013125.2         2.70  5          0.10        0.79     0.10 
SMSS J154332.59-300038.2         2.25  6          0.03        0.17     0.11 
SMSS J154340.00-831819.5         2.60  6          0.09        0.05     0.13 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9         1.72  4          0.14        0.64     0.17 
SMSS J155730.10-293922.6         2.57  4          0.07        0.39     0.09 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8         1.97  5          0.03        0.47     0.10 
SMSS J163040.08-715639.1         1.99  1        \ldots        0.30     0.17 
SMSS J163800.01-794316.3         2.44  5          0.07        0.33     0.10 
SMSS J164707.10-001155.5         2.41  3          0.07        0.37     0.10 
SMSS J164757.15-651940.6         2.16  6          0.07        0.26     0.11 
SMSS J165244.66-271205.2         1.96  4          0.13        0.19     0.15 
SMSS J165501.84-664110.7         2.77  6          0.06        0.34     0.08 
SMSS J165512.00-725554.9         1.84  4          0.04        0.31     0.11 
SMSS J170133.47-651115.6         2.30  4          0.07        0.05     0.10 
SMSS J170359.88-670954.4         1.65  2          0.07        0.39     0.15 
SMSS J171221.51-584828.1         2.34  6          0.05        0.01     0.11 
SMSS J172313.82-602320.6         2.09  6          0.04        0.55     0.09 
SMSS J172604.29-590656.1         1.98  6          0.06        0.37     0.11 
SMSS J172626.92-575927.9         1.53  2          0.04        0.27     0.14 
SMSS J173002.48-532901.2         1.46  5          0.06        0.27     0.10 
SMSS J174742.66-571315.5         2.35  4          0.07        0.36     0.10 
SMSS J175342.48-703556.0         2.21  4          0.05        0.31     0.09 
SMSS J180105.44-732703.7         2.00  3          0.15        0.34     0.17 
SMSS J181200.10-463148.8         1.81  6          0.07        0.16     0.11 
SMSS J182735.70-341930.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J182845.79-354022.8         1.39  1        \ldots        0.27     0.18 
SMSS J183125.34-482205.3         2.38  2          0.04        0.43     0.11 
SMSS J183310.29-645031.0         2.18  1        \ldots        0.38     0.17 
SMSS J184807.37-553441.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184853.07-550646.9         2.51  2          0.09        0.56     0.12 
SMSS J185358.63-555400.1         2.21  6          0.07        0.28     0.11 
SMSS J185624.55-421733.7         1.94  5          0.06        0.11     0.11 
SMSS J185652.03-563838.9         2.53  5          0.09        0.39     0.10 
SMSS J185753.23-493341.2         1.91  1        \ldots        0.34     0.16 
SMSS J190415.62-602628.5         2.54  6          0.08        0.08     0.11 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2         2.58  3          0.07        0.37     0.11 
SMSS J190836.24-401623.5         1.73  6          0.06        0.11     0.10 
SMSS J193613.62-354643.6         2.04  4          0.05        0.09     0.11 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7         2.23  3          0.10        0.37     0.11 
SMSS J200322.54-114203.3         1.83  1        \ldots        0.45     0.17 
SMSS J202654.59-004726.4         2.36  6          0.04        0.10     0.10 
SMSS J202909.78-400236.5         2.16  1        \ldots        0.44     0.16 
SMSS J203416.25-295108.3         2.21  3          0.14        0.38     0.14 
SMSS J205001.91-661329.7         1.96  1        \ldots        0.86     0.17 
SMSS J210918.48-363547.1         2.28  3          0.06        0.47     0.10 
SMSS J211747.91-404512.2         2.09  1        \ldots        0.41     0.18 
SMSS J212110.47-611758.9         1.98  5          0.05        0.12     0.11 
SMSS J212847.25-611328.5         2.46  5          0.06        0.31     0.10 
SMSS J213402.81-622421.1         2.20  6          0.04        0.37     0.10 
SMSS J214642.09-312521.7         2.46  2          0.17        0.25     0.18 
SMSS J214716.16-081546.9         2.09  6          0.05        0.27     0.11 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         1.86  6          0.08        0.22     0.12 
SMSS J222217.73-341606.1         1.85  5          0.10        0.46     0.13 
SMSS J222323.36-482451.3         2.19  1        \ldots        0.14     0.16 
SMSS J224145.62-064643.0         2.06  6          0.06        0.29     0.11 
SMSS J230525.31-213807.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J230702.22-693718.5         2.34  5          0.06        0.28     0.11 
SMSS J232121.57-160505.4         2.33  4          0.05        0.40     0.10 
SMSS J234805.23-514821.0         2.01  5          0.08        0.21     0.13 
     TiII    
SMSS J001604.23-024105.0         2.20  18         0.04        0.46     0.11 
SMSS J005420.96-844117.0         1.82  14         0.05        0.38     0.13 
SMSS J011126.27-495048.4         2.02  19         0.03        0.01     0.12 
SMSS J020050.19-465735.2         1.53  18         0.03        0.24     0.06 
SMSS J024246.96-470353.6         2.29  18         0.03        0.28     0.14 
SMSS J030245.60-281454.0         1.97  18         0.03        0.52     0.12 
SMSS J030258.53-284326.9         2.46  18         0.03        0.18     0.11 
SMSS J030428.44-340604.8         1.79  20         0.03        0.11     0.11 
SMSS J030634.26-750133.3         1.98  19         0.02        0.17     0.11 
SMSS J030740.92-610018.8         2.15  18         0.03        0.29     0.05 
SMSS J030853.27-700140.1         1.91  18         0.03        0.12     0.13 
SMSS J030922.03-544038.1         2.62  17         0.04        0.40     0.15 
SMSS J031703.94-374047.2         1.71  18         0.04        0.03     0.12 
SMSS J034504.76-724732.2         2.21  17         0.03        0.36     0.13 
SMSS J034749.80-751351.7         2.46  16         0.06        0.00     0.17 
SMSS J043522.14-470449.0         1.94  17         0.04        0.15     0.13 
SMSS J043800.94-831932.8         2.31  18         0.04        0.36     0.06 
SMSS J044147.05-484842.9         2.42  19         0.03        0.41     0.12 
SMSS J050247.62-642915.9         3.13  16         0.06        0.64     0.14 
SMSS J051729.79-425336.0         2.19  15         0.08        0.06     0.14 
SMSS J052313.34-621822.5         2.59  18         0.04        0.39     0.15 
SMSS J053721.56-244251.5 (M)     1.87  18         0.04        0.34     0.13 
SMSS J053721.56-244251.5 (K)     1.84  13         0.04        0.21     0.12 
SMSS J054650.97-471407.9         1.43  17         0.05        0.57     0.13 
SMSS J054903.50-594655.4         2.88  14         0.05        0.36     0.13 
SMSS J054913.80-453904.0         1.95  18         0.02        0.15     0.13 
SMSS J062208.92-675713.1         1.64  19         0.03        0.10     0.06 
SMSS J062445.32-623003.7         3.13  18         0.05        0.61     0.13 
SMSS J063627.00-551633.2         2.47  19         0.02        0.46     0.11 
SMSS J072146.02-835759.7         3.31  14         0.05        0.48     0.16 
SMSS J074358.63-612711.4         1.76  18         0.03        0.12     0.12 
SMSS J074828.02-620137.9         2.40  17         0.03        0.41     0.12 
SMSS J081112.13-054237.7         1.44  18         0.03        0.29     0.06 
SMSS J081627.99-055913.3         1.67  20         0.04        0.08     0.13 
SMSS J082303.10-115033.0         2.55  21         0.03        0.49     0.12 
SMSS J083055.45-734903.6         2.17  19         0.02        0.31     0.12 
SMSS J084327.83-141513.3         2.02  20         0.03        0.37     0.14 
SMSS J084457.17-264325.4         1.59  19         0.03        0.27     0.13 
SMSS J085210.25-761250.2         3.05  20         0.05        0.54     0.12 
SMSS J085540.04-234607.3         1.76  17         0.02        0.25     0.13 
SMSS J090151.44-621037.5         1.87  18         0.04        0.31     0.12 
SMSS J091043.10-144418.5         1.54  20         0.03        0.00     0.06 
SMSS J091117.11-264637.1         3.74  17         0.06        1.06     0.13 
SMSS J092215.80-712521.3         2.20  10         0.07        0.16     0.14 
SMSS J092357.06-203851.2         2.86  18         0.04        0.20     0.14 
SMSS J093047.12-235727.7         2.04  18         0.04        0.27     0.13 
SMSS J093524.93-715506.5         2.61  18         0.03        0.14     0.15 
SMSS J095211.09-185713.7         3.00  20         0.04        0.39     0.14 
SMSS J095246.98-085554.0         2.43  18         0.04        0.36     0.12 
SMSS J095456.70-002141.5 (M)     2.69  18         0.04        0.49     0.12 
SMSS J095456.70-002141.5 (K)     2.49  14         0.02        0.39     0.12 
SMSS J095534.44-190405.2         2.00  16         0.03        0.11     0.06 
SMSS J095803.36-322749.6         2.37  20         0.04        0.42     0.07 
SMSS J102410.14-082802.8         3.62  17         0.04        0.99     0.07 
SMSS J102731.70-411130.5         1.69  21         0.04        0.05     0.13 
SMSS J103235.57-131520.2         2.06  18         0.04        0.31     0.12 
SMSS J103819.28-284817.9         1.57  19         0.03        0.31     0.12 
SMSS J105512.06-215551.8         2.35  12         0.04        0.35     0.07 
SMSS J110901.23+075441.7         2.04  19         0.03        0.27     0.12 
SMSS J111201.72-221207.7         2.77  18         0.04        0.24     0.13 
SMSS J112810.03-064656.2         2.41  18         0.03        0.37     0.12 
SMSS J113545.64+022820.4         2.05  18         0.04        0.42     0.12 
SMSS J115906.91-261050.6         2.99  18         0.04        0.43     0.13 
SMSS J120218.07-400934.9         2.51  18         0.02        0.38     0.12 
SMSS J120509.03-295940.6         2.58  12         0.08        0.11     0.14 
SMSS J120638.24-291441.1         2.14  18         0.03        0.29     0.13 
SMSS J121615.75-281249.1         2.22  19         0.03        0.33     0.13 
SMSS J121709.12-272103.6         2.98  19         0.05        0.55     0.13 
SMSS J121846.49-161050.7         1.91  16         0.04        0.21     0.13 
SMSS J122207.37-252124.5         2.06  18         0.02        0.35     0.11 
SMSS J123608.04-343528.5         2.24  14         0.06        0.22     0.09 
SMSS J125117.10-421643.2         2.26  20         0.02        0.45     0.12 
SMSS J125142.79-424304.4         1.89  19         0.02        0.06     0.12 
SMSS J125704.60-105407.2         1.79  15         0.03        0.17     0.12 
SMSS J133308.90-465407.9         2.47  16         0.05        0.31     0.13 
SMSS J134416.02-235714.9         2.38  19         0.04        0.25     0.13 
SMSS J135544.04-375045.4         3.16  14         0.06        0.45     0.14 
SMSS J143511.34-420326.4         2.76  17         0.04        0.47     0.14 
SMSS J143531.93-471904.2         2.48  15         0.04        0.23     0.14 
SMSS J143626.75-363115.5         2.10  8          0.08        0.22     0.14 
SMSS J144711.50-195545.8         1.88  11         0.05        0.05     0.13 
SMSS J144749.23-330859.5         1.82  18         0.02        0.24     0.12 
SMSS J145536.24-340538.2         2.25  21         0.02        0.50     0.11 
SMSS J145738.47-261358.7         2.48  14         0.06        0.49     0.10 
SMSS J145902.35-091610.5         2.23  12         0.06        0.11     0.07 
SMSS J151044.04-395653.6         2.85  18         0.05        0.44     0.15 
SMSS J151056.54-793923.8         2.93  14         0.05        0.27     0.15 
SMSS J152349.60-222540.5         1.91  6          0.06        0.14     0.13 
SMSS J153601.77-013125.2         2.60  16         0.07        0.70     0.14 
SMSS J154332.59-300038.2         2.44  20         0.04        0.36     0.13 
SMSS J154340.00-831819.5         2.94  18         0.05        0.38     0.14 
SMSS J154521.54-102047.4         2.33  14         0.05        0.25     0.11 
SMSS J154634.19-081030.9         1.45  16         0.02        0.38     0.13 
SMSS J155730.10-293922.6         2.40  15         0.06        0.22     0.13 
SMSS J160624.86-253008.6         1.59  9          0.08        0.07     0.14 
SMSS J162526.57-762949.8         1.83  21         0.05        0.33     0.12 
SMSS J163040.08-715639.1         1.88  18         0.04        0.18     0.13 
SMSS J163800.01-794316.3         2.52  17         0.03        0.42     0.12 
SMSS J164707.10-001155.5         2.31  13         0.05        0.26     0.13 
SMSS J164757.15-651940.6         2.25  17         0.02        0.35     0.13 
SMSS J165244.66-271205.2         2.11  20         0.05        0.34     0.13 
SMSS J165501.84-664110.7         2.98  17         0.05        0.56     0.15 
SMSS J165512.00-725554.9         1.74  19         0.04        0.20     0.12 
SMSS J170133.47-651115.6         2.28  13         0.07        0.03     0.14 
SMSS J170359.88-670954.4         1.59  16         0.03        0.33     0.14 
SMSS J171221.51-584828.1         2.72  19         0.04        0.39     0.09 
SMSS J172313.82-602320.6         1.92  20         0.03        0.38     0.12 
SMSS J172604.29-590656.1         1.94  20         0.03        0.33     0.12 
SMSS J172626.92-575927.9         1.37  16         0.03        0.11     0.13 
SMSS J173002.48-532901.2         1.43  19         0.04        0.23     0.11 
SMSS J174742.66-571315.5         2.23  14         0.06        0.24     0.14 
SMSS J175342.48-703556.0         2.10  11         0.06        0.20     0.14 
SMSS J180105.44-732703.7         2.07  18         0.03        0.42     0.12 
SMSS J181200.10-463148.8         1.94  19         0.04        0.29     0.12 
SMSS J182735.70-341930.9         1.85  17         0.06        0.25     0.14 
SMSS J182845.79-354022.8         1.28  16         0.03        0.16     0.12 
SMSS J183125.34-482205.3         1.88  9          0.06       -0.07     0.13 
SMSS J183310.29-645031.0         2.06  13         0.05        0.26     0.14 
SMSS J184807.37-553441.0         2.48  14         0.04        0.25     0.12 
SMSS J184853.07-550646.9         2.34  9          0.11        0.39     0.16 
SMSS J185358.63-555400.1         2.45  21         0.04        0.52     0.14 
SMSS J185624.55-421733.7         2.01  19         0.04        0.18     0.13 
SMSS J185652.03-563838.9         2.42  12         0.06        0.28     0.13 
SMSS J185753.23-493341.2         1.69  15         0.04        0.12     0.11 
SMSS J190415.62-602628.5         3.08  18         0.06        0.63     0.14 
SMSS J190508.31-581843.9         1.78  12         0.04        0.02     0.14 
SMSS J190556.70-454724.2         2.21  11         0.07       -0.01     0.13 
SMSS J190836.24-401623.5         1.92  21         0.03        0.30     0.12 
SMSS J193613.62-354643.6         2.00  14         0.05        0.05     0.13 
SMSS J194549.85-232502.6         1.94  8          0.09        0.36     0.14 
SMSS J200154.32-102845.7         2.03  13         0.06        0.17     0.14 
SMSS J200322.54-114203.3         1.77  17         0.05        0.39     0.12 
SMSS J202654.59-004726.4         2.63  17         0.05        0.37     0.08 
SMSS J202909.78-400236.5         1.72  16         0.05       -0.00     0.14 
SMSS J203416.25-295108.3         1.99  2          0.02        0.16     0.16 
SMSS J205001.91-661329.7         1.30  14         0.02        0.20     0.13 
SMSS J210918.48-363547.1         1.99  11         0.06        0.18     0.12 
SMSS J211747.91-404512.2         2.03  14         0.04        0.36     0.14 
SMSS J212110.47-611758.9         2.03  20         0.03        0.17     0.11 
SMSS J212847.25-611328.5         2.48  18         0.02        0.33     0.12 
SMSS J213402.81-622421.1         2.21  21         0.02        0.38     0.04 
SMSS J214642.09-312521.7         2.50  17         0.05        0.29     0.12 
SMSS J214716.16-081546.9         2.15  20         0.03        0.34     0.12 
SMSS J215106.86-202548.2         2.12  10         0.05        0.41     0.12 
SMSS J215842.28-202915.8         1.84  19         0.03        0.20     0.13 
SMSS J222217.73-341606.1         1.68  18         0.02        0.30     0.11 
SMSS J222323.36-482451.3         2.35  15         0.04        0.30     0.11 
SMSS J224145.62-064643.0         2.09  20         0.03        0.33     0.12 
SMSS J230525.31-213807.0         1.66  14         0.03        0.06     0.13 
SMSS J230702.22-693718.5         2.50  18         0.03        0.44     0.12 
SMSS J232121.57-160505.4         2.15  15         0.04        0.23     0.14 
SMSS J234805.23-514821.0         2.11  18         0.05        0.31     0.15 
     CrI    
SMSS J001604.23-024105.0         1.97  5          0.13       -0.47     0.13 
SMSS J005420.96-844117.0         1.53  4          0.07       -0.59     0.10 
SMSS J011126.27-495048.4         2.37  4          0.08       -0.33     0.08 
SMSS J020050.19-465735.2         1.49  5          0.10       -0.49     0.13 
SMSS J024246.96-470353.6         2.10  4          0.17       -0.60     0.17 
SMSS J030245.60-281454.0         1.89  5          0.10       -0.25     0.10 
SMSS J030258.53-284326.9         2.72  5          0.10       -0.24     0.10 
SMSS J030428.44-340604.8         1.81  5          0.10       -0.56     0.11 
SMSS J030634.26-750133.3         2.17  5          0.03       -0.33     0.07 
SMSS J030740.92-610018.8         2.07  5          0.11       -0.48     0.12 
SMSS J030853.27-700140.1         2.01  3          0.07       -0.46     0.09 
SMSS J030922.03-544038.1         2.57  5          0.07       -0.33     0.09 
SMSS J031703.94-374047.2         1.83  5          0.12       -0.54     0.13 
SMSS J034504.76-724732.2         2.15  5          0.07       -0.40     0.08 
SMSS J034749.80-751351.7         3.00  4          0.11       -0.14     0.14 
SMSS J043522.14-470449.0         2.11  5          0.08       -0.36     0.09 
SMSS J043800.94-831932.8         2.25  4          0.06       -0.38     0.08 
SMSS J044147.05-484842.9         2.37  5          0.08       -0.33     0.08 
SMSS J050247.62-642915.9         3.45  3          0.20        0.27     0.22 
SMSS J051729.79-425336.0         2.63  2          0.14       -0.19     0.14 
SMSS J052313.34-621822.5         2.43  4          0.13       -0.46     0.15 
SMSS J053721.56-244251.5 (M)     1.79  5          0.11       -0.42     0.13 
SMSS J053721.56-244251.5 (K)     1.81  4          0.08       -0.50     0.09 
SMSS J054650.97-471407.9         1.00  1        \ldots       -0.55     0.17 
SMSS J054903.50-594655.4         3.18  3          0.20       -0.03     0.22 
SMSS J054913.80-453904.0         2.13  5          0.06       -0.36     0.07 
SMSS J062208.92-675713.1         1.70  5          0.13       -0.53     0.13 
SMSS J062445.32-623003.7         3.16  5          0.08       -0.05     0.13 
SMSS J063627.00-551633.2         2.32  5          0.11       -0.38     0.11 
SMSS J072146.02-835759.7         3.25  2          0.12       -0.27     0.14 
SMSS J074358.63-612711.4         1.88  5          0.10       -0.44     0.10 
SMSS J074828.02-620137.9         2.26  5          0.07       -0.41     0.07 
SMSS J081112.13-054237.7         1.43  5          0.10       -0.40     0.12 
SMSS J081627.99-055913.3         1.83  5          0.08       -0.45     0.09 
SMSS J082303.10-115033.0         2.43  5          0.08       -0.33     0.08 
SMSS J083055.45-734903.6         2.15  5          0.06       -0.40     0.07 
SMSS J084327.83-141513.3         2.02  5          0.10       -0.33     0.10 
SMSS J084457.17-264325.4         1.59  5          0.09       -0.42     0.12 
SMSS J085210.25-761250.2         3.09  5          0.06       -0.11     0.10 
SMSS J085540.04-234607.3         1.69  5          0.06       -0.50     0.09 
SMSS J090151.44-621037.5         1.75  5          0.11       -0.50     0.11 
SMSS J091043.10-144418.5         1.48  3          0.02       -0.75     0.09 
SMSS J091117.11-264637.1         3.46  5          0.14        0.09     0.16 
SMSS J092215.80-712521.3         2.18  4          0.18       -0.55     0.18 
SMSS J092357.06-203851.2         3.15  2          0.06       -0.19     0.13 
SMSS J093047.12-235727.7         1.88  4          0.09       -0.59     0.10 
SMSS J093524.93-715506.5         2.92  2          0.04       -0.23     0.13 
SMSS J095211.09-185713.7         3.28  3          0.11       -0.02     0.14 
SMSS J095246.98-085554.0         2.41  4          0.07       -0.36     0.08 
SMSS J095456.70-002141.5 (M)     2.64  5          0.11       -0.24     0.13 
SMSS J095456.70-002141.5 (K)     2.84  3          0.17        0.05     0.19 
SMSS J095534.44-190405.2         2.16  5          0.09       -0.42     0.09 
SMSS J095803.36-322749.6         2.40  5          0.12       -0.23     0.12 
SMSS J102410.14-082802.8         3.45  5          0.08        0.12     0.12 
SMSS J102731.70-411130.5         1.84  5          0.12       -0.49     0.12 
SMSS J103235.57-131520.2         2.03  3          0.08       -0.41     0.10 
SMSS J103819.28-284817.9         1.48  5          0.08       -0.47     0.09 
SMSS J105512.06-215551.8         2.41  4          0.10       -0.28     0.13 
SMSS J110901.23+075441.7         1.80  4          0.14       -0.66     0.14 
SMSS J111201.72-221207.7         3.16  3          0.11       -0.06     0.13 
SMSS J112810.03-064656.2         2.40  5          0.04       -0.34     0.08 
SMSS J113545.64+022820.4         1.87  5          0.05       -0.44     0.09 
SMSS J115906.91-261050.6         3.08  2          0.01       -0.18     0.14 
SMSS J120218.07-400934.9         2.45  5          0.06       -0.37     0.07 
SMSS J120509.03-295940.6         2.56  2          0.09       -0.59     0.12 
SMSS J120638.24-291441.1         2.23  4          0.05       -0.32     0.08 
SMSS J121615.75-281249.1         2.24  5          0.09       -0.34     0.10 
SMSS J121709.12-272103.6         3.20  3          0.13        0.08     0.16 
SMSS J121846.49-161050.7         1.71  4          0.12       -0.68     0.13 
SMSS J122207.37-252124.5         1.90  4          0.07       -0.50     0.08 
SMSS J123608.04-343528.5         2.23  3          0.13       -0.48     0.13 
SMSS J125117.10-421643.2         2.20  5          0.07       -0.30     0.08 
SMSS J125142.79-424304.4         2.01  5          0.12       -0.51     0.13 
SMSS J125704.60-105407.2         1.79  5          0.11       -0.51     0.12 
SMSS J133308.90-465407.9         2.46  4          0.11       -0.39     0.12 
SMSS J134416.02-235714.9         2.60  5          0.05       -0.21     0.08 
SMSS J135544.04-375045.4         3.11  3          0.11       -0.29     0.13 
SMSS J143511.34-420326.4         2.93  3          0.05       -0.06     0.12 
SMSS J143531.93-471904.2         2.68  4          0.14       -0.26     0.16 
SMSS J143626.75-363115.5         2.25  1        \ldots       -0.33     0.16 
SMSS J144711.50-195545.8         2.00  4          0.14       -0.52     0.14 
SMSS J144749.23-330859.5         2.02  3          0.12       -0.25     0.12 
SMSS J145536.24-340538.2         2.22  5          0.08       -0.22     0.08 
SMSS J145738.47-261358.7         2.34  5          0.08       -0.34     0.10 
SMSS J145902.35-091610.5         2.39  3          0.08       -0.42     0.09 
SMSS J151044.04-395653.6         2.84  4          0.04       -0.26     0.12 
SMSS J151056.54-793923.8         3.25  2          0.17       -0.10     0.17 
SMSS J152349.60-222540.5         2.10  1        \ldots       -0.36     0.16 
SMSS J153601.77-013125.2         2.28  5          0.14       -0.32     0.14 
SMSS J154332.59-300038.2         2.59  3          0.12       -0.17     0.13 
SMSS J154340.00-831819.5         3.08  2          0.01       -0.16     0.13 
SMSS J154521.54-102047.4         2.59  5          0.04       -0.18     0.07 
SMSS J154634.19-081030.9         1.46  2          0.18       -0.31     0.21 
SMSS J155730.10-293922.6         2.37  3          0.20       -0.50     0.20 
SMSS J160624.86-253008.6         1.98  1        \ldots       -0.23     0.15 
SMSS J162526.57-762949.8         1.80  5          0.09       -0.39     0.09 
SMSS J163040.08-715639.1         2.03  5          0.11       -0.35     0.12 
SMSS J163800.01-794316.3         2.61  5          0.05       -0.19     0.07 
SMSS J164707.10-001155.5         2.50  2          0.04       -0.23     0.11 
SMSS J164757.15-651940.6         2.23  3          0.11       -0.36     0.11 
SMSS J165244.66-271205.2         2.15  5          0.12       -0.30     0.13 
SMSS J165501.84-664110.7         3.08  3          0.13       -0.04     0.17 
SMSS J165512.00-725554.9         1.67  5          0.11       -0.56     0.12 
SMSS J170133.47-651115.6         2.27  5          0.13       -0.67     0.13 
SMSS J170359.88-670954.4         1.31  4          0.08       -0.64     0.13 
SMSS J171221.51-584828.1         2.80  3          0.05       -0.22     0.10 
SMSS J172313.82-602320.6         1.90  5          0.09       -0.33     0.10 
SMSS J172604.29-590656.1         1.91  5          0.08       -0.38     0.09 
SMSS J172626.92-575927.9         1.38  5          0.11       -0.58     0.13 
SMSS J173002.48-532901.2         1.43  5          0.10       -0.46     0.11 
SMSS J174742.66-571315.5         2.24  5          0.12       -0.44     0.12 
SMSS J175342.48-703556.0         2.30  1        \ldots       -0.29     0.15 
SMSS J180105.44-732703.7         1.64  3          0.03       -0.70     0.09 
SMSS J181200.10-463148.8         1.83  5          0.14       -0.51     0.14 
SMSS J182735.70-341930.9         1.85  5          0.09       -0.45     0.11 
SMSS J182845.79-354022.8         1.24  4          0.11       -0.57     0.14 
SMSS J183125.34-482205.3         2.16  3          0.19       -0.48     0.19 
SMSS J183310.29-645031.0         1.92  5          0.10       -0.57     0.13 
SMSS J184807.37-553441.0         2.52  4          0.09       -0.39     0.09 
SMSS J184853.07-550646.9         2.09  2          0.12       -0.55     0.12 
SMSS J185358.63-555400.1         2.32  5          0.06       -0.29     0.08 
SMSS J185624.55-421733.7         1.87  4          0.13       -0.65     0.13 
SMSS J185652.03-563838.9         2.70  3          0.16       -0.14     0.16 
SMSS J185753.23-493341.2         1.92  3          0.06       -0.35     0.10 
SMSS J190415.62-602628.5         2.91  4          0.08       -0.23     0.14 
SMSS J190508.31-581843.9         1.49  2          0.17       -0.96     0.18 
SMSS J190556.70-454724.2         2.15  2          0.04       -0.76     0.13 
SMSS J190836.24-401623.5         1.81  5          0.09       -0.50     0.10 
SMSS J193613.62-354643.6         2.20  3          0.19       -0.44     0.19 
SMSS J194549.85-232502.6         2.37  1        \ldots        0.09     0.16 
SMSS J200154.32-102845.7         2.18  4          0.12       -0.37     0.12 
SMSS J200322.54-114203.3         1.76  5          0.07       -0.31     0.10 
SMSS J202654.59-004726.4         2.81  4          0.03       -0.15     0.14 
SMSS J202909.78-400236.5         1.61  4          0.09       -0.79     0.10 
SMSS J203416.25-295108.3         2.06  2          0.03       -0.46     0.11 
SMSS J205001.91-661329.7         1.46  2          0.17       -0.33     0.18 
SMSS J210918.48-363547.1         2.17  2          0.03       -0.33     0.11 
SMSS J211747.91-404512.2         1.90  4          0.10       -0.47     0.11 
SMSS J212110.47-611758.9         2.17  5          0.06       -0.38     0.07 
SMSS J212847.25-611328.5         2.49  5          0.04       -0.35     0.07 
SMSS J213402.81-622421.1         2.10  5          0.11       -0.42     0.11 
SMSS J214642.09-312521.7         2.41  4          0.06       -0.49     0.08 
SMSS J214716.16-081546.9         2.09  5          0.03       -0.42     0.07 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         1.94  3          0.07       -0.40     0.09 
SMSS J222217.73-341606.1         1.57  5          0.06       -0.51     0.08 
SMSS J222323.36-482451.3         2.26  4          0.11       -0.48     0.11 
SMSS J224145.62-064643.0         1.98  5          0.08       -0.48     0.09 
SMSS J230525.31-213807.0         1.72  4          0.06       -0.57     0.09 
SMSS J230702.22-693718.5         2.53  5          0.14       -0.22     0.15 
SMSS J232121.57-160505.4         2.19  5          0.07       -0.42     0.08 
SMSS J234805.23-514821.0         1.99  5          0.11       -0.50     0.12 
     MnI    
SMSS J001604.23-024105.0         1.27  2          0.01       -0.95     0.11 
SMSS J005420.96-844117.0         1.29  1        \ldots       -0.63     0.15 
SMSS J011126.27-495048.4         1.40  3          0.11       -1.09     0.12 
SMSS J020050.19-465735.2         0.87  3          0.11       -0.90     0.14 
SMSS J024246.96-470353.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030245.60-281454.0         0.90  3          0.02       -1.03     0.10 
SMSS J030258.53-284326.9         1.79  3          0.08       -0.97     0.11 
SMSS J030428.44-340604.8         1.08  3          0.07       -1.09     0.09 
SMSS J030634.26-750133.3         1.41  3          0.04       -0.88     0.09 
SMSS J030740.92-610018.8         1.44  2          0.01       -0.90     0.11 
SMSS J030853.27-700140.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J030922.03-544038.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J031703.94-374047.2         1.15  3          0.09       -1.01     0.09 
SMSS J034504.76-724732.2         1.47  3          0.08       -0.86     0.09 
SMSS J034749.80-751351.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J043522.14-470449.0         1.39  3          0.04       -0.88     0.09 
SMSS J043800.94-831932.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J044147.05-484842.9         1.44  3          0.06       -1.05     0.10 
SMSS J050247.62-642915.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J051729.79-425336.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J052313.34-621822.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J053721.56-244251.5 (M)     1.18  3          0.07       -0.83     0.11 
SMSS J053721.56-244251.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054650.97-471407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054903.50-594655.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J054913.80-453904.0         1.33  3          0.08       -0.95     0.10 
SMSS J062208.92-675713.1         1.21  1        \ldots       -0.81     0.15 
SMSS J062445.32-623003.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J063627.00-551633.2         1.36  3          0.05       -1.13     0.09 
SMSS J072146.02-835759.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J074358.63-612711.4         1.25  3          0.07       -0.86     0.09 
SMSS J074828.02-620137.9         1.23  3          0.07       -1.24     0.10 
SMSS J081112.13-054237.7         0.64  3          0.15       -0.98     0.17 
SMSS J081627.99-055913.3         1.19  3          0.09       -0.88     0.09 
SMSS J082303.10-115033.0         1.54  3          0.05       -1.01     0.10 
SMSS J083055.45-734903.6         1.40  3          0.03       -0.94     0.09 
SMSS J084327.83-141513.3         1.16  3          0.06       -0.98     0.11 
SMSS J084457.17-264325.4         0.81  3          0.06       -0.99     0.12 
SMSS J085210.25-761250.2         1.93  2          0.06       -1.06     0.15 
SMSS J085540.04-234607.3         1.01  3          0.07       -0.98     0.11 
SMSS J090151.44-621037.5         0.96  3          0.09       -1.08     0.10 
SMSS J091043.10-144418.5         1.04  3          0.11       -0.97     0.11 
SMSS J091117.11-264637.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J092215.80-712521.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J092357.06-203851.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J093047.12-235727.7         0.92  3          0.10       -1.33     0.12 
SMSS J093524.93-715506.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095211.09-185713.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095246.98-085554.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095456.70-002141.5 (M)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095456.70-002141.5 (K)   \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J095534.44-190405.2         1.25  3          0.08       -1.13     0.09 
SMSS J095803.36-322749.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J102410.14-082802.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J102731.70-411130.5         1.07  3          0.06       -1.05     0.09 
SMSS J103235.57-131520.2         1.19  1        \ldots       -1.04     0.16 
SMSS J103819.28-284817.9         0.69  3          0.06       -1.05     0.11 
SMSS J105512.06-215551.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J110901.23+075441.7         0.96  3          0.10       -1.29     0.11 
SMSS J111201.72-221207.7         1.56  1        \ldots       -1.45     0.16 
SMSS J112810.03-064656.2         1.43  2          0.13       -1.10     0.14 
SMSS J113545.64+022820.4         1.27  3          0.07       -0.84     0.09 
SMSS J115906.91-261050.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120218.07-400934.9         1.68  3          0.02       -0.93     0.09 
SMSS J120509.03-295940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120638.24-291441.1         1.38  3          0.04       -0.96     0.09 
SMSS J121615.75-281249.1         1.32  3          0.11       -1.05     0.12 
SMSS J121709.12-272103.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J121846.49-161050.7         1.17  2          0.01       -1.01     0.11 
SMSS J122207.37-252124.5         1.19  3          0.04       -1.00     0.10 
SMSS J123608.04-343528.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125117.10-421643.2         1.49  3          0.02       -0.80     0.09 
SMSS J125142.79-424304.4         1.30  3          0.04       -1.01     0.09 
SMSS J125704.60-105407.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         1.94  2          0.03       -0.67     0.11 
SMSS J135544.04-375045.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143511.34-420326.4         1.43  1        \ldots       -1.35     0.19 
SMSS J143531.93-471904.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5         1.23  1        \ldots       -0.83     0.16 
SMSS J145536.24-340538.2         1.59  1        \ldots       -0.64     0.18 
SMSS J145738.47-261358.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145902.35-091610.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151044.04-395653.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151056.54-793923.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154332.59-300038.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154340.00-831819.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9         0.46  1        \ldots       -1.10     0.18 
SMSS J155730.10-293922.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8         1.04  3          0.08       -0.93     0.09 
SMSS J163040.08-715639.1         1.40  3          0.09       -0.78     0.10 
SMSS J163800.01-794316.3         1.93  3          0.06       -0.66     0.13 
SMSS J164707.10-001155.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J164757.15-651940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165244.66-271205.2         0.91  1        \ldots       -1.34     0.17 
SMSS J165501.84-664110.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J165512.00-725554.9         1.16  3          0.05       -0.85     0.09 
SMSS J170133.47-651115.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170359.88-670954.4         0.82  2          0.02       -0.92     0.15 
SMSS J171221.51-584828.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J172313.82-602320.6         1.26  2          0.09       -0.75     0.11 
SMSS J172604.29-590656.1         1.07  3          0.09       -1.01     0.11 
SMSS J172626.92-575927.9         0.86  3          0.19       -0.88     0.19 
SMSS J173002.48-532901.2         0.78  3          0.07       -0.90     0.10 
SMSS J174742.66-571315.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J175342.48-703556.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J180105.44-732703.7         1.05  3          0.05       -1.09     0.09 
SMSS J181200.10-463148.8         0.96  3          0.07       -1.17     0.09 
SMSS J182735.70-341930.9         0.81  2          0.06       -1.27     0.14 
SMSS J182845.79-354022.8         0.40  2          0.06       -1.20     0.14 
SMSS J183125.34-482205.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184853.07-550646.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185358.63-555400.1         1.28  3          0.05       -1.13     0.09 
SMSS J185624.55-421733.7         1.00  3          0.12       -1.31     0.13 
SMSS J185652.03-563838.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185753.23-493341.2         1.36  3          0.10       -0.69     0.12 
SMSS J190415.62-602628.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190836.24-401623.5         0.86  3          0.07       -1.23     0.11 
SMSS J193613.62-354643.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         1.27  3          0.04       -0.59     0.10 
SMSS J202654.59-004726.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J202909.78-400236.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J210918.48-363547.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J211747.91-404512.2         1.15  2          0.08       -1.01     0.12 
SMSS J212110.47-611758.9         1.41  3          0.07       -0.93     0.10 
SMSS J212847.25-611328.5         1.60  3          0.06       -1.03     0.10 
SMSS J213402.81-622421.1         1.37  2          0.08       -0.94     0.11 
SMSS J214642.09-312521.7         1.69  3          0.18       -0.99     0.19 
SMSS J214716.16-081546.9         1.25  3          0.04       -1.04     0.09 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         1.09  1        \ldots       -1.04     0.15 
SMSS J222217.73-341606.1         0.82  3          0.07       -1.05     0.11 
SMSS J222323.36-482451.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J224145.62-064643.0         1.16  3          0.07       -1.08     0.09 
SMSS J230525.31-213807.0         1.21  3          0.19       -0.87     0.20 
SMSS J230702.22-693718.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J232121.57-160505.4         1.65  3          0.05       -0.75     0.09 
SMSS J234805.23-514821.0         1.35  3          0.11       -0.93     0.13 
     FeI    
SMSS J001604.23-024105.0         4.29  94         0.02       -3.21     0.11 
SMSS J005420.96-844117.0         3.99  46         0.03       -3.51     0.11 
SMSS J011126.27-495048.4         4.56  108        0.02       -2.94     0.13 
SMSS J020050.19-465735.2         3.84  93         0.02       -3.66     0.12 
SMSS J024246.96-470353.6         4.56  94         0.02       -2.94     0.15 
SMSS J030245.60-281454.0         4.00  95         0.02       -3.50     0.11 
SMSS J030258.53-284326.9         4.83  89         0.02       -2.67     0.10 
SMSS J030428.44-340604.8         4.24  105        0.02       -3.26     0.12 
SMSS J030634.26-750133.3         4.36  105        0.02       -3.14     0.12 
SMSS J030740.92-610018.8         4.41  96         0.03       -3.09     0.13 
SMSS J030853.27-700140.1         4.34  86         0.02       -3.16     0.13 
SMSS J030922.03-544038.1         4.77  97         0.02       -2.73     0.15 
SMSS J031703.94-374047.2         4.23  104        0.02       -3.27     0.13 
SMSS J034504.76-724732.2         4.40  95         0.02       -3.10     0.11 
SMSS J034749.80-751351.7         5.00  75         0.03       -2.50     0.22 
SMSS J043522.14-470449.0         4.34  95         0.02       -3.16     0.12 
SMSS J043800.94-831932.8         4.50  105        0.02       -3.00     0.14 
SMSS J044147.05-484842.9         4.56  105        0.02       -2.94     0.13 
SMSS J050247.62-642915.9         5.04  77         0.02       -2.46     0.17 
SMSS J051729.79-425336.0         4.69  58         0.03       -2.81     0.12 
SMSS J052313.34-621822.5         4.74  68         0.02       -2.76     0.15 
SMSS J053721.56-244251.5 (M)     4.07  82         0.02       -3.43     0.12 
SMSS J053721.56-244251.5 (K)     4.18  52         0.03       -3.32     0.09 
SMSS J054650.97-471407.9         3.41  51         0.03       -4.09     0.10 
SMSS J054903.50-594655.4         5.07  84         0.02       -2.43     0.17 
SMSS J054913.80-453904.0         4.35  98         0.02       -3.15     0.13 
SMSS J062208.92-675713.1         4.09  106        0.02       -3.41     0.12 
SMSS J062445.32-623003.7         5.07  91         0.02       -2.43     0.15 
SMSS J063627.00-551633.2         4.56  98         0.02       -2.94     0.11 
SMSS J072146.02-835759.7         5.39  71         0.03       -2.11     0.22 
SMSS J074358.63-612711.4         4.18  111        0.02       -3.32     0.13 
SMSS J074828.02-620137.9         4.54  94         0.02       -2.96     0.11 
SMSS J081112.13-054237.7         3.69  77         0.02       -3.81     0.11 
SMSS J081627.99-055913.3         4.14  109        0.02       -3.36     0.13 
SMSS J082303.10-115033.0         4.62  96         0.02       -2.88     0.11 
SMSS J083055.45-734903.6         4.41  102        0.02       -3.09     0.12 
SMSS J084327.83-141513.3         4.21  103        0.02       -3.29     0.12 
SMSS J084457.17-264325.4         3.87  84         0.02       -3.63     0.14 
SMSS J085210.25-761250.2         5.06  104        0.02       -2.44     0.12 
SMSS J085540.04-234607.3         4.05  89         0.02       -3.45     0.13 
SMSS J090151.44-621037.5         4.11  104        0.02       -3.39     0.13 
SMSS J091043.10-144418.5         4.09  98         0.02       -3.41     0.12 
SMSS J091117.11-264637.1         5.23  98         0.02       -2.27     0.16 
SMSS J092215.80-712521.3         4.59  52         0.03       -2.91     0.12 
SMSS J092357.06-203851.2         5.20  90         0.02       -2.30     0.17 
SMSS J093047.12-235727.7         4.32  91         0.02       -3.18     0.12 
SMSS J093524.93-715506.5         5.02  85         0.02       -2.48     0.20 
SMSS J095211.09-185713.7         5.16  91         0.02       -2.34     0.16 
SMSS J095246.98-085554.0         4.63  110        0.02       -2.87     0.15 
SMSS J095456.70-002141.5 (M)     4.75  99         0.02       -2.75     0.16 
SMSS J095456.70-002141.5 (K)     4.65  71         0.02       -2.85     0.13 
SMSS J095534.44-190405.2         4.44  104        0.02       -3.06     0.13 
SMSS J095803.36-322749.6         4.49  108        0.02       -3.01     0.13 
SMSS J102410.14-082802.8         5.18  96         0.02       -2.32     0.14 
SMSS J102731.70-411130.5         4.19  101        0.02       -3.31     0.13 
SMSS J103235.57-131520.2         4.30  90         0.02       -3.20     0.12 
SMSS J103819.28-284817.9         3.81  106        0.02       -3.69     0.11 
SMSS J105512.06-215551.8         4.55  72         0.03       -2.95     0.16 
SMSS J110901.23+075441.7         4.32  91         0.02       -3.18     0.13 
SMSS J111201.72-221207.7         5.08  86         0.02       -2.42     0.11 
SMSS J112810.03-064656.2         4.60  105        0.02       -2.90     0.13 
SMSS J113545.64+022820.4         4.18  103        0.02       -3.32     0.13 
SMSS J115906.91-261050.6         5.11  92         0.02       -2.39     0.16 
SMSS J120218.07-400934.9         4.68  90         0.02       -2.82     0.10 
SMSS J120509.03-295940.6         5.02  53         0.03       -2.48     0.13 
SMSS J120638.24-291441.1         4.41  95         0.02       -3.09     0.12 
SMSS J121615.75-281249.1         4.44  101        0.02       -3.06     0.14 
SMSS J121709.12-272103.6         4.98  88         0.02       -2.52     0.14 
SMSS J121846.49-161050.7         4.25  85         0.03       -3.25     0.13 
SMSS J122207.37-252124.5         4.26  96         0.02       -3.24     0.12 
SMSS J123608.04-343528.5         4.56  56         0.03       -2.94     0.11 
SMSS J125117.10-421643.2         4.36  103        0.02       -3.14     0.11 
SMSS J125142.79-424304.4         4.38  109        0.02       -3.12     0.12 
SMSS J125704.60-105407.2         4.17  73         0.02       -3.33     0.12 
SMSS J133308.90-465407.9         4.71  70         0.02       -2.79     0.13 
SMSS J134416.02-235714.9         4.68  96         0.02       -2.82     0.12 
SMSS J135544.04-375045.4         5.26  61         0.03       -2.24     0.13 
SMSS J143511.34-420326.4         4.85  83         0.03       -2.65     0.15 
SMSS J143531.93-471904.2         4.80  69         0.03       -2.70     0.15 
SMSS J143626.75-363115.5         4.43  20         0.06       -3.06     0.10 
SMSS J144711.50-195545.8         4.38  58         0.03       -3.12     0.10 
SMSS J144749.23-330859.5         4.13  94         0.02       -3.37     0.11 
SMSS J145536.24-340538.2         4.30  106        0.02       -3.20     0.12 
SMSS J145738.47-261358.7         4.54  54         0.03       -2.96     0.12 
SMSS J145902.35-091610.5         4.67  55         0.03       -2.83     0.13 
SMSS J151044.04-395653.6         4.96  104        0.02       -2.54     0.19 
SMSS J151056.54-793923.8         5.21  66         0.03       -2.29     0.22 
SMSS J152349.60-222540.5         4.32  27         0.04       -3.18     0.09 
SMSS J153601.77-013125.2         4.46  61         0.03       -3.04     0.12 
SMSS J154332.59-300038.2         4.63  95         0.02       -2.87     0.16 
SMSS J154340.00-831819.5         5.10  83         0.02       -2.40     0.18 
SMSS J154521.54-102047.4         4.63  55         0.03       -2.87     0.08 
SMSS J154634.19-081030.9         3.63  62         0.02       -3.87     0.13 
SMSS J155730.10-293922.6         4.73  63         0.03       -2.77     0.11 
SMSS J160624.86-253008.6         4.07  32         0.03       -3.43     0.11 
SMSS J162526.57-762949.8         4.04  107        0.02       -3.46     0.11 
SMSS J163040.08-715639.1         4.24  87         0.02       -3.26     0.12 
SMSS J163800.01-794316.3         4.66  92         0.02       -2.84     0.10 
SMSS J164707.10-001155.5         4.59  53         0.02       -2.91     0.09 
SMSS J164757.15-651940.6         4.45  93         0.02       -3.05     0.16 
SMSS J165244.66-271205.2         4.32  95         0.02       -3.18     0.15 
SMSS J165501.84-664110.7         4.98  82         0.02       -2.52     0.19 
SMSS J165512.00-725554.9         4.08  92         0.02       -3.42     0.12 
SMSS J170133.47-651115.6         4.80  66         0.03       -2.70     0.11 
SMSS J170359.88-670954.4         3.81  67         0.02       -3.69     0.14 
SMSS J171221.51-584828.1         4.88  90         0.02       -2.62     0.19 
SMSS J172313.82-602320.6         4.09  103        0.02       -3.41     0.11 
SMSS J172604.29-590656.1         4.15  107        0.02       -3.35     0.12 
SMSS J172626.92-575927.9         3.82  85         0.02       -3.68     0.13 
SMSS J173002.48-532901.2         3.75  87         0.02       -3.75     0.12 
SMSS J174742.66-571315.5         4.54  63         0.02       -2.96     0.10 
SMSS J175342.48-703556.0         4.45  57         0.02       -3.05     0.09 
SMSS J180105.44-732703.7         4.20  88         0.02       -3.30     0.12 
SMSS J181200.10-463148.8         4.20  96         0.02       -3.30     0.13 
SMSS J182735.70-341930.9         4.15  68         0.02       -3.35     0.15 
SMSS J182845.79-354022.8         3.67  72         0.02       -3.83     0.12 
SMSS J183125.34-482205.3         4.50  51         0.03       -3.00     0.10 
SMSS J183310.29-645031.0         4.35  53         0.03       -3.15     0.10 
SMSS J184807.37-553441.0         4.78  58         0.03       -2.72     0.13 
SMSS J184853.07-550646.9         4.50  44         0.03       -3.00     0.10 
SMSS J185358.63-555400.1         4.48  105        0.02       -3.02     0.13 
SMSS J185624.55-421733.7         4.38  101        0.03       -3.12     0.14 
SMSS J185652.03-563838.9         4.69  64         0.02       -2.81     0.12 
SMSS J185753.23-493341.2         4.12  67         0.02       -3.38     0.10 
SMSS J190415.62-602628.5         5.00  81         0.02       -2.50     0.17 
SMSS J190508.31-581843.9         4.31  38         0.04       -3.19     0.13 
SMSS J190556.70-454724.2         4.77  52         0.03       -2.73     0.13 
SMSS J190836.24-401623.5         4.17  101        0.02       -3.33     0.13 
SMSS J193613.62-354643.6         4.50  60         0.02       -3.00     0.13 
SMSS J194549.85-232502.6         4.14  15         0.07       -3.36     0.10 
SMSS J200154.32-102845.7         4.41  63         0.03       -3.09     0.09 
SMSS J200322.54-114203.3         3.93  91         0.02       -3.57     0.11 
SMSS J202654.59-004726.4         4.81  102        0.02       -2.69     0.16 
SMSS J202909.78-400236.5         4.27  65         0.03       -3.23     0.12 
SMSS J203416.25-295108.3         4.38  39         0.04       -3.12     0.09 
SMSS J205001.91-661329.7         3.65  60         0.02       -3.85     0.12 
SMSS J210918.48-363547.1         4.36  55         0.03       -3.14     0.09 
SMSS J211747.91-404512.2         4.23  68         0.03       -3.27     0.12 
SMSS J212110.47-611758.9         4.41  110        0.02       -3.09     0.13 
SMSS J212847.25-611328.5         4.70  110        0.02       -2.80     0.12 
SMSS J213402.81-622421.1         4.38  109        0.02       -3.12     0.12 
SMSS J214642.09-312521.7         4.75  76         0.03       -2.75     0.10 
SMSS J214716.16-081546.9         4.37  107        0.01       -3.13     0.12 
SMSS J215106.86-202548.2         4.26  23         0.03       -3.24     0.09 
SMSS J215842.28-202915.8         4.20  97         0.02       -3.30     0.12 
SMSS J222217.73-341606.1         3.93  99         0.02       -3.57     0.12 
SMSS J222323.36-482451.3         4.61  70         0.02       -2.90     0.09 
SMSS J224145.62-064643.0         4.31  107        0.02       -3.19     0.14 
SMSS J230525.31-213807.0         4.15  90         0.02       -3.35     0.10 
SMSS J230702.22-693718.5         4.61  92         0.02       -2.89     0.15 
SMSS J232121.57-160505.4         4.47  95         0.02       -3.03     0.10 
SMSS J234805.23-514821.0         4.35  83         0.02       -3.15     0.13 
     FeII    
SMSS J001604.23-024105.0         4.53  5          0.12       -2.97     0.15 
SMSS J005420.96-844117.0         4.38  1        \ldots       -3.12     0.18 
SMSS J011126.27-495048.4         4.59  7          0.07       -2.91     0.12 
SMSS J020050.19-465735.2         3.86  4          0.10       -3.64     0.10 
SMSS J024246.96-470353.6         4.62  6          0.09       -2.88     0.14 
SMSS J030245.60-281454.0         4.45  7          0.06       -3.05     0.12 
SMSS J030258.53-284326.9         4.73  7          0.05       -2.77     0.11 
SMSS J030428.44-340604.8         4.20  7          0.03       -3.30     0.11 
SMSS J030634.26-750133.3         4.36  5          0.05       -3.14     0.12 
SMSS J030740.92-610018.8         4.50  6          0.08       -3.00     0.08 
SMSS J030853.27-700140.1         4.37  6          0.07       -3.13     0.13 
SMSS J030922.03-544038.1         4.75  7          0.03       -2.75     0.12 
SMSS J031703.94-374047.2         4.31  7          0.07       -3.19     0.12 
SMSS J034504.76-724732.2         4.41  4          0.14       -3.09     0.18 
SMSS J034749.80-751351.7         4.75  5          0.13       -2.75     0.19 
SMSS J043522.14-470449.0         4.32  4          0.03       -3.18     0.13 
SMSS J043800.94-831932.8         4.61  6          0.04       -2.89     0.07 
SMSS J044147.05-484842.9         4.59  7          0.04       -2.91     0.12 
SMSS J050247.62-642915.9         5.04  7          0.05       -2.46     0.15 
SMSS J051729.79-425336.0         4.85  4          0.06       -2.65     0.13 
SMSS J052313.34-621822.5         4.90  5          0.03       -2.60     0.14 
SMSS J053721.56-244251.5 (M)     3.90  3          0.05       -3.60     0.13 
SMSS J053721.56-244251.5 (K)     4.45  2          0.04       -3.06     0.15 
SMSS J054650.97-471407.9         4.09  2          0.28       -3.41     0.30 
SMSS J054903.50-594655.4         5.01  6          0.07       -2.49     0.14 
SMSS J054913.80-453904.0         4.28  7          0.02       -3.22     0.12 
SMSS J062208.92-675713.1         4.14  7          0.06       -3.36     0.06 
SMSS J062445.32-623003.7         5.06  7          0.03       -2.44     0.14 
SMSS J063627.00-551633.2         4.63  7          0.08       -2.87     0.14 
SMSS J072146.02-835759.7         5.27  6          0.08       -2.23     0.18 
SMSS J074358.63-612711.4         4.24  7          0.07       -3.26     0.12 
SMSS J074828.02-620137.9         4.47  5          0.06       -3.03     0.13 
SMSS J081112.13-054237.7         3.85  2          0.34       -3.65     0.34 
SMSS J081627.99-055913.3         4.12  7          0.03       -3.38     0.12 
SMSS J082303.10-115033.0         4.65  7          0.04       -2.85     0.12 
SMSS J083055.45-734903.6         4.40  5          0.05       -3.10     0.12 
SMSS J084327.83-141513.3         4.23  3          0.15       -3.27     0.19 
SMSS J084457.17-264325.4         3.83  3          0.12       -3.67     0.15 
SMSS J085210.25-761250.2         5.00  7          0.03       -2.50     0.13 
SMSS J085540.04-234607.3         4.13  5          0.12       -3.37     0.17 
SMSS J090151.44-621037.5         4.06  5          0.05       -3.44     0.12 
SMSS J091043.10-144418.5         4.13  7          0.05       -3.37     0.06 
SMSS J091117.11-264637.1         5.69  6          0.05       -1.81     0.19 
SMSS J092215.80-712521.3         4.75  3          0.06       -2.75     0.15 
SMSS J092357.06-203851.2         5.10  7          0.08       -2.40     0.15 
SMSS J093047.12-235727.7         4.24  5          0.05       -3.26     0.13 
SMSS J093524.93-715506.5         4.96  7          0.07       -2.54     0.15 
SMSS J095211.09-185713.7         5.05  7          0.04       -2.45     0.14 
SMSS J095246.98-085554.0         4.64  7          0.04       -2.86     0.11 
SMSS J095456.70-002141.5 (M)     4.90  7          0.06       -2.60     0.12 
SMSS J095456.70-002141.5 (K)     4.83  6          0.03       -2.67     0.12 
SMSS J095534.44-190405.2         4.46  7          0.07       -3.04     0.07 
SMSS J095803.36-322749.6         4.64  7          0.05       -2.86     0.07 
SMSS J102410.14-082802.8         5.42  7          0.09       -2.08     0.17 
SMSS J102731.70-411130.5         4.17  6          0.05       -3.33     0.12 
SMSS J103235.57-131520.2         4.37  6          0.09       -3.13     0.14 
SMSS J103819.28-284817.9         3.76  3          0.10       -3.74     0.15 
SMSS J105512.06-215551.8         4.51  4          0.04       -2.99     0.08 
SMSS J110901.23+075441.7         4.32  7          0.05       -3.18     0.12 
SMSS J111201.72-221207.7         5.05  7          0.05       -2.45     0.12 
SMSS J112810.03-064656.2         4.59  5          0.07       -2.91     0.13 
SMSS J113545.64+022820.4         4.29  6          0.10       -3.21     0.14 
SMSS J115906.91-261050.6         4.95  7          0.06       -2.55     0.14 
SMSS J120218.07-400934.9         4.52  6          0.06       -2.98     0.13 
SMSS J120509.03-295940.6         4.95  2          0.13       -2.55     0.17 
SMSS J120638.24-291441.1         4.46  6          0.07       -3.04     0.13 
SMSS J121615.75-281249.1         4.43  7          0.04       -3.07     0.12 
SMSS J121709.12-272103.6         4.92  7          0.03       -2.58     0.13 
SMSS J121846.49-161050.7         4.18  5          0.08       -3.32     0.14 
SMSS J122207.37-252124.5         4.28  4          0.12       -3.22     0.15 
SMSS J123608.04-343528.5         4.97  1        \ldots       -2.53     0.15 
SMSS J125117.10-421643.2         4.45  7          0.06       -3.05     0.13 
SMSS J125142.79-424304.4         4.39  7          0.04       -3.11     0.12 
SMSS J125704.60-105407.2         4.16  6          0.03       -3.34     0.11 
SMSS J133308.90-465407.9         4.70  6          0.04       -2.80     0.12 
SMSS J134416.02-235714.9         4.57  6          0.04       -2.93     0.12 
SMSS J135544.04-375045.4         5.26  4          0.10       -2.23     0.15 
SMSS J143511.34-420326.4         4.83  7          0.08       -2.67     0.15 
SMSS J143531.93-471904.2         4.91  5          0.06       -2.59     0.14 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8         4.50  4          0.07       -3.00     0.13 
SMSS J144749.23-330859.5         4.16  6          0.05       -3.34     0.12 
SMSS J145536.24-340538.2         4.40  7          0.06       -3.10     0.12 
SMSS J145738.47-261358.7         4.85  4          0.10       -2.65     0.11 
SMSS J145902.35-091610.5         4.71  3          0.08       -2.79     0.09 
SMSS J151044.04-395653.6         4.89  7          0.04       -2.61     0.15 
SMSS J151056.54-793923.8         5.19  5          0.07       -2.31     0.16 
SMSS J152349.60-222540.5         4.51  1        \ldots       -2.99     0.19 
SMSS J153601.77-013125.2         4.46  2          0.02       -3.04     0.15 
SMSS J154332.59-300038.2         4.57  7          0.06       -2.93     0.13 
SMSS J154340.00-831819.5         5.00  7          0.08       -2.50     0.16 
SMSS J154521.54-102047.4         4.62  5          0.08       -2.88     0.14 
SMSS J154634.19-081030.9         3.37  1        \ldots       -4.13     0.19 
SMSS J155730.10-293922.6         4.79  5          0.11       -2.71     0.16 
SMSS J160624.86-253008.6         4.24  2          0.21       -3.26     0.23 
SMSS J162526.57-762949.8         4.21  7          0.06       -3.29     0.12 
SMSS J163040.08-715639.1         4.20  2          0.19       -3.30     0.22 
SMSS J163800.01-794316.3         4.61  5          0.06       -2.89     0.13 
SMSS J164707.10-001155.5         4.53  3          0.13       -2.97     0.17 
SMSS J164757.15-651940.6         4.47  7          0.03       -3.03     0.12 
SMSS J165244.66-271205.2         4.29  7          0.07       -3.21     0.12 
SMSS J165501.84-664110.7         4.86  6          0.05       -2.64     0.15 
SMSS J165512.00-725554.9         4.18  5          0.13       -3.32     0.16 
SMSS J170133.47-651115.6         4.85  5          0.06       -2.65     0.13 
SMSS J170359.88-670954.4         3.92  2          0.47       -3.58     0.49 
SMSS J171221.51-584828.1         4.84  7          0.08       -2.66     0.14 
SMSS J172313.82-602320.6         4.29  6          0.07       -3.21     0.12 
SMSS J172604.29-590656.1         4.21  6          0.09       -3.29     0.14 
SMSS J172626.92-575927.9         3.58  4          0.09       -3.92     0.13 
SMSS J173002.48-532901.2         3.71  5          0.13       -3.79     0.15 
SMSS J174742.66-571315.5         4.45  1        \ldots       -3.05     0.18 
SMSS J175342.48-703556.0         4.61  1        \ldots       -2.89     0.19 
SMSS J180105.44-732703.7         4.39  7          0.10       -3.11     0.13 
SMSS J181200.10-463148.8         4.23  7          0.04       -3.27     0.11 
SMSS J182735.70-341930.9         3.85  2          0.05       -3.65     0.15 
SMSS J182845.79-354022.8         3.53  3          0.15       -3.97     0.18 
SMSS J183125.34-482205.3         4.68  3          0.12       -2.82     0.15 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0         4.89  6          0.09       -2.61     0.14 
SMSS J184853.07-550646.9         4.60  1        \ldots       -2.90     0.18 
SMSS J185358.63-555400.1         4.53  7          0.04       -2.97     0.13 
SMSS J185624.55-421733.7         4.34  7          0.06       -3.16     0.12 
SMSS J185652.03-563838.9         4.70  4          0.05       -2.80     0.13 
SMSS J185753.23-493341.2         4.01  4          0.11       -3.49     0.16 
SMSS J190415.62-602628.5         5.04  7          0.05       -2.46     0.15 
SMSS J190508.31-581843.9         4.20  1        \ldots       -3.30     0.18 
SMSS J190556.70-454724.2         4.69  3          0.01       -2.81     0.13 
SMSS J190836.24-401623.5         4.22  7          0.04       -3.28     0.12 
SMSS J193613.62-354643.6         4.31  4          0.13       -3.19     0.17 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7         4.68  2          0.10       -2.82     0.15 
SMSS J200322.54-114203.3         4.07  6          0.06       -3.43     0.13 
SMSS J202654.59-004726.4         4.69  7          0.04       -2.81     0.09 
SMSS J202909.78-400236.5         4.21  3          0.15       -3.29     0.18 
SMSS J203416.25-295108.3         4.33  3          0.13       -3.17     0.17 
SMSS J205001.91-661329.7         4.34  1        \ldots       -3.16     0.19 
SMSS J210918.48-363547.1         4.52  3          0.05       -2.98     0.13 
SMSS J211747.91-404512.2         4.38  2          0.01       -3.12     0.15 
SMSS J212110.47-611758.9         4.36  7          0.08       -3.14     0.13 
SMSS J212847.25-611328.5         4.79  7          0.10       -2.71     0.15 
SMSS J213402.81-622421.1         4.45  7          0.03       -3.05     0.06 
SMSS J214642.09-312521.7         5.07  3          0.09       -2.43     0.15 
SMSS J214716.16-081546.9         4.29  6          0.08       -3.21     0.13 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         4.20  7          0.05       -3.30     0.12 
SMSS J222217.73-341606.1         3.77  4          0.05       -3.73     0.13 
SMSS J222323.36-482451.3         4.61  3          0.09       -2.89     0.14 
SMSS J224145.62-064643.0         4.35  7          0.05       -3.15     0.13 
SMSS J230525.31-213807.0         4.30  3          0.16       -3.20     0.19 
SMSS J230702.22-693718.5         4.69  7          0.05       -2.81     0.12 
SMSS J232121.57-160505.4         4.77  2          0.14       -2.73     0.18 
SMSS J234805.23-514821.0         4.47  3          0.09       -3.03     0.14 
     CoI    
SMSS J001604.23-024105.0         2.05  2          0.21        0.27     0.21 
SMSS J005420.96-844117.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J011126.27-495048.4         1.92  3          0.06       -0.13     0.09 
SMSS J020050.19-465735.2         1.55  3          0.05        0.22     0.12 
SMSS J024246.96-470353.6         1.92  2          0.10       -0.13     0.11 
SMSS J030245.60-281454.0         1.41  2          0.15       -0.08     0.16 
SMSS J030258.53-284326.9         2.27  2          0.14       -0.05     0.15 
SMSS J030428.44-340604.8         1.62  3          0.04       -0.10     0.09 
SMSS J030634.26-750133.3         1.74  3          0.10       -0.12     0.13 
SMSS J030740.92-610018.8         2.01  4          0.08        0.11     0.09 
SMSS J030853.27-700140.1         1.59  3          0.05       -0.24     0.09 
SMSS J030922.03-544038.1         2.08  2          0.02       -0.18     0.11 
SMSS J031703.94-374047.2         1.50  3          0.03       -0.22     0.10 
SMSS J034504.76-724732.2         1.94  3          0.16        0.04     0.17 
SMSS J034749.80-751351.7         1.85  2          0.17       -0.64     0.18 
SMSS J043522.14-470449.0         1.92  3          0.06        0.09     0.10 
SMSS J043800.94-831932.8         1.90  3          0.10       -0.09     0.10 
SMSS J044147.05-484842.9         1.97  3          0.08       -0.08     0.09 
SMSS J050247.62-642915.9         2.05  3          0.09       -0.47     0.09 
SMSS J051729.79-425336.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J052313.34-621822.5         1.70  2          0.03       -0.54     0.12 
SMSS J053721.56-244251.5 (M)     1.80  4          0.06        0.23     0.10 
SMSS J053721.56-244251.5 (K)     1.92  1        \ldots        0.25     0.15 
SMSS J054650.97-471407.9         1.50  4          0.06        0.60     0.10 
SMSS J054903.50-594655.4         1.87  2          0.06       -0.69     0.11 
SMSS J054913.80-453904.0         1.67  3          0.11       -0.17     0.13 
SMSS J062208.92-675713.1         1.54  4          0.04       -0.05     0.10 
SMSS J062445.32-623003.7         2.14  2          0.01       -0.42     0.13 
SMSS J063627.00-551633.2         2.15  2          0.02        0.10     0.11 
SMSS J072146.02-835759.7         2.04  2          0.01       -0.84     0.11 
SMSS J074358.63-612711.4         1.69  3          0.06        0.02     0.10 
SMSS J074828.02-620137.9         1.92  3          0.07       -0.10     0.10 
SMSS J081112.13-054237.7         1.49  3          0.06        0.31     0.10 
SMSS J081627.99-055913.3         1.68  3          0.04        0.06     0.10 
SMSS J082303.10-115033.0         2.10  2          0.01       -0.00     0.11 
SMSS J083055.45-734903.6         1.97  3          0.06        0.07     0.10 
SMSS J084327.83-141513.3         1.94  4          0.04        0.24     0.09 
SMSS J084457.17-264325.4         1.58  3          0.13        0.22     0.15 
SMSS J085210.25-761250.2         2.29  3          0.09       -0.26     0.10 
SMSS J085540.04-234607.3         1.77  3          0.06        0.23     0.11 
SMSS J090151.44-621037.5         1.60  4          0.06        0.00     0.10 
SMSS J091043.10-144418.5         1.56  3          0.10       -0.02     0.10 
SMSS J091117.11-264637.1         2.06  3          0.09       -0.66     0.10 
SMSS J092215.80-712521.3         1.98  1        \ldots       -0.10     0.15 
SMSS J092357.06-203851.2         2.05  3          0.07       -0.64     0.09 
SMSS J093047.12-235727.7         1.68  3          0.06       -0.13     0.11 
SMSS J093524.93-715506.5         1.85  2          0.04       -0.65     0.11 
SMSS J095211.09-185713.7         2.12  3          0.09       -0.53     0.13 
SMSS J095246.98-085554.0         1.83  3          0.05       -0.29     0.09 
SMSS J095456.70-002141.5 (M)     1.85  3          0.05       -0.39     0.09 
SMSS J095456.70-002141.5 (K)     1.95  1        \ldots       -0.19     0.15 
SMSS J095534.44-190405.2         1.87  3          0.10       -0.06     0.10 
SMSS J095803.36-322749.6         1.79  3          0.08       -0.19     0.10 
SMSS J102410.14-082802.8         2.06  3          0.09       -0.61     0.16 
SMSS J102731.70-411130.5         1.62  4          0.06       -0.06     0.10 
SMSS J103235.57-131520.2         1.89  4          0.06        0.10     0.09 
SMSS J103819.28-284817.9         1.44  3          0.06        0.14     0.10 
SMSS J105512.06-215551.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J110901.23+075441.7         1.51  3          0.05       -0.30     0.11 
SMSS J111201.72-221207.7         2.10  2          0.07       -0.47     0.12 
SMSS J112810.03-064656.2         1.96  3          0.09       -0.13     0.09 
SMSS J113545.64+022820.4         1.83  3          0.08        0.17     0.10 
SMSS J115906.91-261050.6         2.06  3          0.07       -0.54     0.14 
SMSS J120218.07-400934.9         2.23  3          0.09        0.06     0.11 
SMSS J120509.03-295940.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J120638.24-291441.1         1.98  2          0.08        0.08     0.12 
SMSS J121615.75-281249.1         1.97  3          0.02        0.05     0.10 
SMSS J121709.12-272103.6         2.04  3          0.09       -0.43     0.13 
SMSS J121846.49-161050.7         1.73  3          0.07       -0.01     0.09 
SMSS J122207.37-252124.5         1.82  3          0.09        0.07     0.10 
SMSS J123608.04-343528.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J125117.10-421643.2         2.20  4          0.14        0.35     0.14 
SMSS J125142.79-424304.4         1.85  3          0.04       -0.01     0.10 
SMSS J125704.60-105407.2         1.71  1        \ldots        0.05     0.15 
SMSS J133308.90-465407.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J134416.02-235714.9         2.33  3          0.10        0.17     0.12 
SMSS J135544.04-375045.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143511.34-420326.4         2.07  3          0.11       -0.27     0.15 
SMSS J143531.93-471904.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5         1.81  4          0.04        0.19     0.10 
SMSS J145536.24-340538.2         1.84  4          0.05        0.05     0.09 
SMSS J145738.47-261358.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J145902.35-091610.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J151044.04-395653.6         1.86  3          0.09       -0.59     0.12 
SMSS J151056.54-793923.8         1.85  1        \ldots       -0.85     0.15 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154332.59-300038.2         1.80  3          0.08       -0.31     0.11 
SMSS J154340.00-831819.5         1.95  2          0.03       -0.65     0.11 
SMSS J154521.54-102047.4       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J154634.19-081030.9         1.39  3          0.11        0.28     0.15 
SMSS J155730.10-293922.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J160624.86-253008.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J162526.57-762949.8         1.70  4          0.07        0.16     0.09 
SMSS J163040.08-715639.1         1.99  3          0.09        0.26     0.11 
SMSS J163800.01-794316.3         2.45  4          0.03        0.30     0.08 
SMSS J164707.10-001155.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J164757.15-651940.6         1.67  3          0.07       -0.27     0.09 
SMSS J165244.66-271205.2         1.61  3          0.06       -0.20     0.09 
SMSS J165501.84-664110.7         1.78  3          0.12       -0.68     0.13 
SMSS J165512.00-725554.9         1.70  4          0.01        0.13     0.08 
SMSS J170133.47-651115.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J170359.88-670954.4         1.49  2          0.03        0.18     0.15 
SMSS J171221.51-584828.1         1.73  3          0.11       -0.64     0.13 
SMSS J172313.82-602320.6         1.78  4          0.07        0.20     0.09 
SMSS J172604.29-590656.1         1.73  4          0.06        0.09     0.09 
SMSS J172626.92-575927.9         1.40  1        \ldots        0.09     0.17 
SMSS J173002.48-532901.2         1.28  3          0.07        0.04     0.10 
SMSS J174742.66-571315.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J175342.48-703556.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J180105.44-732703.7         1.70  3          0.04        0.01     0.09 
SMSS J181200.10-463148.8         1.51  3          0.07       -0.18     0.09 
SMSS J182735.70-341930.9         1.84  3          0.02        0.20     0.09 
SMSS J182845.79-354022.8         1.29  4          0.02        0.13     0.11 
SMSS J183125.34-482205.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J183310.29-645031.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J184807.37-553441.0         1.84  1        \ldots       -0.43     0.16 
SMSS J184853.07-550646.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185358.63-555400.1         1.82  3          0.09       -0.14     0.09 
SMSS J185624.55-421733.7         1.64  2          0.09       -0.24     0.12 
SMSS J185652.03-563838.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J185753.23-493341.2         1.78  2          0.10        0.17     0.13 
SMSS J190415.62-602628.5         1.79  2          0.12       -0.70     0.13 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190836.24-401623.5         1.54  3          0.07       -0.11     0.10 
SMSS J193613.62-354643.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J194549.85-232502.6       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200154.32-102845.7       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J200322.54-114203.3         1.78  3          0.08        0.36     0.11 
SMSS J202654.59-004726.4         1.85  3          0.08       -0.45     0.14 
SMSS J202909.78-400236.5         1.93  1        \ldots        0.17     0.15 
SMSS J203416.25-295108.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J205001.91-661329.7         1.61  4          0.11        0.47     0.14 
SMSS J210918.48-363547.1       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J211747.91-404512.2         1.75  1        \ldots        0.03     0.17 
SMSS J212110.47-611758.9         1.94  4          0.05        0.04     0.08 
SMSS J212847.25-611328.5         2.13  3          0.16       -0.06     0.16 
SMSS J213402.81-622421.1         2.06  4          0.17        0.19     0.17 
SMSS J214642.09-312521.7         2.34  1        \ldots        0.10     0.15 
SMSS J214716.16-081546.9         1.86  3          0.05        0.00     0.09 
SMSS J215106.86-202548.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J215842.28-202915.8         1.92  4          0.06        0.23     0.08 
SMSS J222217.73-341606.1         1.59  3          0.07        0.16     0.10 
SMSS J222323.36-482451.3       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J224145.62-064643.0         1.75  4          0.07       -0.06     0.09 
SMSS J230525.31-213807.0         1.79  2          0.27        0.16     0.27 
SMSS J230702.22-693718.5         1.99  3          0.07       -0.11     0.10 
SMSS J232121.57-160505.4         2.25  2          0.18        0.29     0.19 
SMSS J234805.23-514821.0         2.02  4          0.13        0.18     0.14 
     NiI    
SMSS J001604.23-024105.0         3.17  2          0.04        0.16     0.11 
SMSS J005420.96-844117.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J011126.27-495048.4         3.27  3          0.11       -0.01     0.13 
SMSS J020050.19-465735.2         2.50  3          0.13       -0.06     0.14 
SMSS J024246.96-470353.6         3.16  2          0.13       -0.12     0.13 
SMSS J030245.60-281454.0         2.56  2          0.14       -0.17     0.15 
SMSS J030258.53-284326.9         3.37  2          0.10       -0.18     0.11 
SMSS J030428.44-340604.8         2.78  2          0.22       -0.18     0.22 
SMSS J030634.26-750133.3         3.10  3          0.08        0.01     0.10 
SMSS J030740.92-610018.8         2.98  3          0.19       -0.15     0.19 
SMSS J030853.27-700140.1         2.79  2          0.36       -0.26     0.37 
SMSS J030922.03-544038.1         3.51  2          0.06        0.02     0.12 
SMSS J031703.94-374047.2         2.64  2          0.35       -0.31     0.35 
SMSS J034504.76-724732.2         3.14  3          0.13        0.02     0.13 
SMSS J034749.80-751351.7         3.85  2          0.07        0.13     0.11 
SMSS J043522.14-470449.0         3.12  3          0.10        0.06     0.11 
SMSS J043800.94-831932.8         3.27  2          0.06        0.05     0.11 
SMSS J044147.05-484842.9         3.25  3          0.08       -0.03     0.11 
SMSS J050247.62-642915.9         3.92  2          0.10        0.17     0.12 
SMSS J051729.79-425336.0         3.44  1        \ldots        0.03     0.16 
SMSS J052313.34-621822.5         3.37  1        \ldots       -0.09     0.15 
SMSS J053721.56-244251.5 (M)     2.90  3          0.09        0.11     0.09 
SMSS J053721.56-244251.5 (K)     2.80  1        \ldots       -0.10     0.17 
SMSS J054650.97-471407.9         2.15  2          0.09        0.02     0.12 
SMSS J054903.50-594655.4         3.60  2          0.17       -0.19     0.18 
SMSS J054913.80-453904.0         3.14  2          0.12        0.07     0.12 
SMSS J062208.92-675713.1         2.61  3          0.08       -0.20     0.09 
SMSS J062445.32-623003.7         3.93  2          0.05        0.14     0.13 
SMSS J063627.00-551633.2         3.44  2          0.13        0.16     0.14 
SMSS J072146.02-835759.7         3.94  2          0.20       -0.17     0.20 
SMSS J074358.63-612711.4         2.80  3          0.04       -0.11     0.09 
SMSS J074828.02-620137.9         2.87  3          0.07       -0.38     0.09 
SMSS J081112.13-054237.7         2.73  1        \ldots        0.32     0.16 
SMSS J081627.99-055913.3         2.77  3          0.15       -0.09     0.15 
SMSS J082303.10-115033.0         3.40  2          0.04        0.06     0.11 
SMSS J083055.45-734903.6         3.15  2          0.10        0.02     0.11 
SMSS J084327.83-141513.3         3.28  3          0.17        0.35     0.18 
SMSS J084457.17-264325.4         2.47  3          0.19       -0.12     0.20 
SMSS J085210.25-761250.2         3.78  3          0.15        0.00     0.17 
SMSS J085540.04-234607.3         2.61  2          0.07       -0.16     0.11 
SMSS J090151.44-621037.5         2.71  2          0.19       -0.12     0.19 
SMSS J091043.10-144418.5         2.50  2          0.35       -0.31     0.35 
SMSS J091117.11-264637.1         3.87  2          0.03       -0.08     0.12 
SMSS J092215.80-712521.3         3.40  1        \ldots        0.09     0.16 
SMSS J092357.06-203851.2         3.88  2          0.06       -0.05     0.12 
SMSS J093047.12-235727.7         2.82  3          0.14       -0.22     0.14 
SMSS J093524.93-715506.5         3.65  2          0.03       -0.08     0.13 
SMSS J095211.09-185713.7         3.82  3          0.10       -0.06     0.13 
SMSS J095246.98-085554.0         3.34  3          0.15       -0.01     0.16 
SMSS J095456.70-002141.5 (M)     3.26  2          0.08       -0.21     0.11 
SMSS J095456.70-002141.5 (K)     3.27  1        \ldots       -0.10     0.17 
SMSS J095534.44-190405.2         3.17  3          0.08        0.01     0.11 
SMSS J095803.36-322749.6         2.97  3          0.12       -0.25     0.13 
SMSS J102410.14-082802.8         4.01  3          0.08        0.11     0.10 
SMSS J102731.70-411130.5         2.91  2          0.02       -0.00     0.11 
SMSS J103235.57-131520.2         3.13  3          0.07        0.11     0.10 
SMSS J103819.28-284817.9         2.34  3          0.05       -0.18     0.09 
SMSS J105512.06-215551.8         3.54  1        \ldots        0.27     0.15 
SMSS J110901.23+075441.7         3.04  2          0.15       -0.00     0.16 
SMSS J111201.72-221207.7         3.79  2          0.03       -0.02     0.12 
SMSS J112810.03-064656.2         3.16  3          0.18       -0.16     0.18 
SMSS J113545.64+022820.4         3.04  3          0.19        0.14     0.19 
SMSS J115906.91-261050.6         3.76  3          0.18       -0.07     0.20 
SMSS J120218.07-400934.9         3.10  2          0.01       -0.30     0.11 
SMSS J120509.03-295940.6         3.79  1        \ldots        0.05     0.15 
SMSS J120638.24-291441.1         3.21  3          0.12        0.08     0.13 
SMSS J121615.75-281249.1         3.12  2          0.20       -0.03     0.21 
SMSS J121709.12-272103.6         3.83  2          0.07        0.14     0.12 
SMSS J121846.49-161050.7         3.06  3          0.23        0.09     0.24 
SMSS J122207.37-252124.5         3.06  1        \ldots        0.08     0.19 
SMSS J123608.04-343528.5         3.27  1        \ldots       -0.01     0.16 
SMSS J125117.10-421643.2         3.28  3          0.12        0.20     0.13 
SMSS J125142.79-424304.4         2.94  3          0.16       -0.15     0.17 
SMSS J125704.60-105407.2         2.76  1        \ldots       -0.13     0.16 
SMSS J133308.90-465407.9         3.43  1        \ldots        0.00     0.16 
SMSS J134416.02-235714.9         3.21  2          0.23       -0.19     0.23 
SMSS J135544.04-375045.4         3.95  1        \ldots       -0.03     0.15 
SMSS J143511.34-420326.4         3.79  2          0.02        0.22     0.14 
SMSS J143531.93-471904.2         3.49  1        \ldots       -0.03     0.16 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8         2.83  1        \ldots       -0.27     0.16 
SMSS J144749.23-330859.5         2.95  3          0.11        0.11     0.11 
SMSS J145536.24-340538.2         3.16  3          0.15        0.14     0.16 
SMSS J145738.47-261358.7         2.99  1        \ldots       -0.27     0.17 
SMSS J145902.35-091610.5         3.29  1        \ldots       -0.10     0.16 
SMSS J151044.04-395653.6         3.65  3          0.12       -0.03     0.14 
SMSS J151056.54-793923.8         3.77  2          0.04       -0.17     0.11 
SMSS J152349.60-222540.5         3.21  1        \ldots        0.17     0.16 
SMSS J153601.77-013125.2         3.35  1        \ldots        0.17     0.16 
SMSS J154332.59-300038.2         3.32  3          0.07       -0.03     0.12 
SMSS J154340.00-831819.5         3.73  2          0.17       -0.09     0.18 
SMSS J154521.54-102047.4         3.56  1        \ldots        0.21     0.15 
SMSS J154634.19-081030.9         2.31  2          0.01       -0.04     0.11 
SMSS J155730.10-293922.6         3.26  1        \ldots       -0.19     0.16 
SMSS J160624.86-253008.6         2.65  1        \ldots       -0.14     0.16 
SMSS J162526.57-762949.8         2.55  3          0.16       -0.22     0.16 
SMSS J163040.08-715639.1         3.01  3          0.08        0.05     0.09 
SMSS J163800.01-794316.3         3.46  2          0.49        0.08     0.49 
SMSS J164707.10-001155.5         3.46  1        \ldots        0.15     0.15 
SMSS J164757.15-651940.6         2.96  3          0.12       -0.21     0.13 
SMSS J165244.66-271205.2         3.13  3          0.13        0.09     0.16 
SMSS J165501.84-664110.7         3.51  3          0.09       -0.18     0.12 
SMSS J165512.00-725554.9         2.65  3          0.15       -0.16     0.15 
SMSS J170133.47-651115.6         3.50  1        \ldots       -0.02     0.15 
SMSS J170359.88-670954.4         2.55  3          0.05        0.02     0.10 
SMSS J171221.51-584828.1         3.39  3          0.12       -0.21     0.15 
SMSS J172313.82-602320.6         2.57  2          0.01       -0.24     0.11 
SMSS J172604.29-590656.1         2.74  3          0.15       -0.13     0.15 
SMSS J172626.92-575927.9         2.33  1        \ldots       -0.21     0.17 
SMSS J173002.48-532901.2         2.34  2          0.37       -0.13     0.37 
SMSS J174742.66-571315.5         3.20  1        \ldots       -0.06     0.16 
SMSS J175342.48-703556.0         3.20  1        \ldots        0.03     0.16 
SMSS J180105.44-732703.7         2.79  2          0.17       -0.14     0.18 
SMSS J181200.10-463148.8         2.63  3          0.17       -0.29     0.17 
SMSS J182735.70-341930.9         2.90  1        \ldots        0.03     0.15 
SMSS J182845.79-354022.8         2.10  2          0.03       -0.30     0.12 
SMSS J183125.34-482205.3         3.13  1        \ldots       -0.09     0.16 
SMSS J183310.29-645031.0         3.00  1        \ldots       -0.07     0.16 
SMSS J184807.37-553441.0         3.81  1        \ldots        0.31     0.15 
SMSS J184853.07-550646.9         3.21  1        \ldots       -0.01     0.16 
SMSS J185358.63-555400.1         3.27  3          0.12        0.08     0.15 
SMSS J185624.55-421733.7         2.75  2          0.20       -0.35     0.20 
SMSS J185652.03-563838.9         3.30  1        \ldots       -0.11     0.16 
SMSS J185753.23-493341.2         2.92  2          0.20        0.08     0.20 
SMSS J190415.62-602628.5         3.35  2          0.11       -0.37     0.12 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2         3.58  1        \ldots        0.09     0.15 
SMSS J190836.24-401623.5         2.52  3          0.17       -0.37     0.18 
SMSS J193613.62-354643.6         3.09  1        \ldots       -0.13     0.16 
SMSS J194549.85-232502.6         3.19  1        \ldots        0.33     0.16 
SMSS J200154.32-102845.7         2.86  1        \ldots       -0.27     0.16 
SMSS J200322.54-114203.3         2.90  3          0.07        0.25     0.09 
SMSS J202654.59-004726.4         3.63  3          0.19        0.10     0.20 
SMSS J202909.78-400236.5         3.07  1        \ldots        0.08     0.17 
SMSS J203416.25-295108.3         2.98  1        \ldots       -0.12     0.15 
SMSS J205001.91-661329.7         2.23  2          0.02       -0.14     0.12 
SMSS J210918.48-363547.1         3.27  1        \ldots        0.19     0.15 
SMSS J211747.91-404512.2         3.13  2          0.20        0.19     0.20 
SMSS J212110.47-611758.9         3.22  3          0.07        0.09     0.11 
SMSS J212847.25-611328.5         3.49  3          0.24        0.07     0.25 
SMSS J213402.81-622421.1         3.02  3          0.12       -0.08     0.13 
SMSS J214642.09-312521.7         3.35  2          0.23       -0.13     0.24 
SMSS J214716.16-081546.9         3.01  3          0.15       -0.08     0.16 
SMSS J215106.86-202548.2         2.88  1        \ldots       -0.10     0.16 
SMSS J215842.28-202915.8         2.95  3          0.16        0.03     0.17 
SMSS J222217.73-341606.1         2.65  3          0.17       -0.00     0.17 
SMSS J222323.36-482451.3         3.69  1        \ldots        0.36     0.15 
SMSS J224145.62-064643.0         3.14  2          0.06        0.11     0.11 
SMSS J230525.31-213807.0         3.15  1        \ldots        0.28     0.16 
SMSS J230702.22-693718.5         3.14  3          0.01       -0.19     0.10 
SMSS J232121.57-160505.4         3.38  2          0.06        0.19     0.11 
SMSS J234805.23-514821.0         3.27  2          0.01        0.19     0.12 
     SrII    
SMSS J001604.23-024105.0        -1.15  1        \ldots       -0.81     0.21 
SMSS J005420.96-844117.0        -0.64  2          0.72        0.00     0.73 
SMSS J011126.27-495048.4        -1.65  2          0.17       -1.57     0.20 
SMSS J020050.19-465735.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J024246.96-470353.6        -0.17  2          0.21       -0.10     0.27 
SMSS J030245.60-281454.0        -0.69  2          0.47       -0.07     0.52 
SMSS J030258.53-284326.9        -0.36  2          0.46       -0.56     0.49 
SMSS J030428.44-340604.8        -1.77  1        \ldots       -1.38     0.19 
SMSS J030634.26-750133.3        -1.62  2          0.01       -1.35     0.16 
SMSS J030740.92-610018.8        -2.48  2          0.24       -2.25     0.26 
SMSS J030853.27-700140.1        -1.17  2          0.55       -0.87     0.57 
SMSS J030922.03-544038.1        -1.01  2          0.41       -1.15     0.44 
SMSS J031703.94-374047.2        -1.75  1        \ldots       -1.35     0.19 
SMSS J034504.76-724732.2        -0.12  2          0.04        0.11     0.22 
SMSS J034749.80-751351.7        -0.24  1        \ldots       -0.61     0.24 
SMSS J043522.14-470449.0        -1.12  2          0.20       -0.83     0.23 
SMSS J043800.94-831932.8        -0.51  2          0.18       -0.38     0.23 
SMSS J044147.05-484842.9         0.34  2          0.03        0.41     0.18 
SMSS J050247.62-642915.9         0.23  1        \ldots       -0.18     0.18 
SMSS J051729.79-425336.0        -0.12  1        \ldots       -0.18     0.24 
SMSS J052313.34-621822.5        -0.51  1        \ldots       -0.62     0.26 
SMSS J053721.56-244251.5 (M)    -1.65  1        \ldots       -1.09     0.20 
SMSS J053721.56-244251.5 (K)    -1.50  1        \ldots       -1.05     0.18 
SMSS J054650.97-471407.9        -1.82  2          0.09       -0.60     0.16 
SMSS J054903.50-594655.4        -0.03  1        \ldots       -0.47     0.20 
SMSS J054913.80-453904.0        -0.48  2          0.22       -0.20     0.30 
SMSS J062208.92-675713.1        -0.91  2          0.01       -0.37     0.20 
SMSS J062445.32-623003.7         0.30  1        \ldots       -0.14     0.18 
SMSS J063627.00-551633.2        -0.28  1        \ldots       -0.21     0.26 
SMSS J072146.02-835759.7         0.82  1        \ldots        0.06     0.21 
SMSS J074358.63-612711.4        -1.14  2          0.03       -0.69     0.18 
SMSS J074828.02-620137.9        -0.04  2          0.41        0.06     0.45 
SMSS J081112.13-054237.7        -2.10  2          0.28       -1.16     0.28 
SMSS J081627.99-055913.3        -1.32  2          0.07       -0.83     0.17 
SMSS J082303.10-115033.0        -0.41  2          0.41       -0.40     0.44 
SMSS J083055.45-734903.6        -0.44  2          0.01       -0.22     0.21 
SMSS J084327.83-141513.3         1.22  1        \ldots        1.64     0.15 
SMSS J084457.17-264325.4        -0.88  2          0.09       -0.12     0.21 
SMSS J085210.25-761250.2         0.66  2          0.34        0.23     0.35 
SMSS J085540.04-234607.3        -0.39  2          0.17        0.19     0.25 
SMSS J090151.44-621037.5        -1.25  2          0.32       -0.73     0.35 
SMSS J091043.10-144418.5        -1.96  2          0.23       -1.41     0.24 
SMSS J091117.11-264637.1         0.98  2          0.31        0.38     0.32 
SMSS J092215.80-712521.3        -0.18  1        \ldots       -0.14     0.24 
SMSS J092357.06-203851.2         0.53  2          0.12       -0.05     0.16 
SMSS J093047.12-235727.7        -1.50  2          0.20       -1.19     0.23 
SMSS J093524.93-715506.5         0.33  2          0.10       -0.06     0.16 
SMSS J095211.09-185713.7         0.40  2          0.10       -0.14     0.15 
SMSS J095246.98-085554.0        -0.20  2          0.20       -0.20     0.28 
SMSS J095456.70-002141.5 (M)    -0.46  1        \ldots       -0.58     0.24 
SMSS J095456.70-002141.5 (K)    -0.23  2          0.08       -0.25     0.22 
SMSS J095534.44-190405.2        -1.86  2          0.19       -1.67     0.20 
SMSS J095803.36-322749.6        -1.04  2          0.05       -0.90     0.16 
SMSS J102410.14-082802.8         0.86  2          0.10        0.31     0.12 
SMSS J102731.70-411130.5        -1.20  2          0.06       -0.76     0.19 
SMSS J103235.57-131520.2        -0.17  2          0.04        0.16     0.23 
SMSS J103819.28-284817.9        -2.25  2          0.04       -1.43     0.17 
SMSS J105512.06-215551.8        -0.15  2          0.06       -0.07     0.28 
SMSS J110901.23+075441.7        -0.12  2          0.31        0.19     0.36 
SMSS J111201.72-221207.7         0.09  2          0.41       -0.37     0.44 
SMSS J112810.03-064656.2         0.11  2          0.07        0.14     0.21 
SMSS J113545.64+022820.4        -1.61  2          0.09       -1.16     0.16 
SMSS J115906.91-261050.6         0.35  2          0.22       -0.13     0.25 
SMSS J120218.07-400934.9        -0.94  1        \ldots       -0.99     0.21 
SMSS J120509.03-295940.6         0.63  1        \ldots        0.24     0.19 
SMSS J120638.24-291441.1        -0.10  2          0.07        0.12     0.23 
SMSS J121615.75-281249.1        -0.75  2          0.21       -0.56     0.28 
SMSS J121709.12-272103.6         0.56  2          0.12        0.22     0.13 
SMSS J121846.49-161050.7        -1.03  2          0.28       -0.66     0.32 
SMSS J122207.37-252124.5        -0.14  2          0.07        0.23     0.23 
SMSS J123608.04-343528.5        -0.61  1        \ldots       -0.54     0.25 
SMSS J125117.10-421643.2        -0.84  2          0.18       -0.57     0.23 
SMSS J125142.79-424304.4        -2.02  2          0.02       -1.77     0.17 
SMSS J125704.60-105407.2        -0.62  2          0.04       -0.16     0.23 
SMSS J133308.90-465407.9         0.20  2          0.03        0.13     0.18 
SMSS J134416.02-235714.9         0.27  2          0.10        0.22     0.25 
SMSS J135544.04-375045.4         0.78  1        \ldots        0.15     0.20 
SMSS J143511.34-420326.4         0.63  2          0.38        0.41     0.39 
SMSS J143531.93-471904.2         0.05  2          0.09       -0.12     0.19 
SMSS J143626.75-363115.5        -0.71  2          0.11       -0.52     0.17 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5         0.20  2          0.04        0.70     0.21 
SMSS J145536.24-340538.2        -1.66  2          0.07       -1.33     0.16 
SMSS J145738.47-261358.7        -0.23  1        \ldots       -0.14     0.29 
SMSS J145902.35-091610.5        -0.85  1        \ldots       -0.89     0.22 
SMSS J151044.04-395653.6         0.49  2          0.09        0.16     0.13 
SMSS J151056.54-793923.8         0.48  2          0.10       -0.10     0.16 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2        -1.79  2          0.07       -1.62     0.17 
SMSS J154332.59-300038.2         0.14  2          0.14        0.14     0.19 
SMSS J154340.00-831819.5        -0.09  2          0.27       -0.56     0.30 
SMSS J154521.54-102047.4        -0.55  2          0.10       -0.55     0.19 
SMSS J154634.19-081030.9        -1.59  2          0.01       -0.59     0.15 
SMSS J155730.10-293922.6         0.26  2          0.01        0.16     0.20 
SMSS J160624.86-253008.6        -1.70  1        \ldots       -1.14     0.18 
SMSS J162526.57-762949.8        -2.00  2          0.04       -1.41     0.15 
SMSS J163040.08-715639.1        -1.35  2          0.07       -0.97     0.17 
SMSS J163800.01-794316.3        -0.30  2          0.18       -0.33     0.26 
SMSS J164707.10-001155.5         0.65  1        \ldots        0.69     0.21 
SMSS J164757.15-651940.6        -0.20  2          0.04       -0.01     0.20 
SMSS J165244.66-271205.2        -0.39  2          0.07       -0.08     0.23 
SMSS J165501.84-664110.7        -0.47  2          0.28       -0.82     0.35 
SMSS J165512.00-725554.9        -1.05  2          0.17       -0.50     0.24 
SMSS J170133.47-651115.6         0.18  1        \ldots        0.01     0.24 
SMSS J170359.88-670954.4        -0.92  2          0.15       -0.10     0.22 
SMSS J171221.51-584828.1         0.24  2          0.07       -0.01     0.13 
SMSS J172313.82-602320.6        -0.69  2          0.14       -0.15     0.23 
SMSS J172604.29-590656.1        -1.97  2          0.02       -1.49     0.16 
SMSS J172626.92-575927.9        -2.29  2          0.12       -1.48     0.17 
SMSS J173002.48-532901.2        -2.91  1        \ldots       -2.03     0.20 
SMSS J174742.66-571315.5        -0.23  2          0.20       -0.14     0.29 
SMSS J175342.48-703556.0        -1.59  2          0.16       -1.41     0.20 
SMSS J180105.44-732703.7        -0.23  2          0.17        0.20     0.26 
SMSS J181200.10-463148.8        -0.89  2          0.49       -0.46     0.53 
SMSS J182735.70-341930.9        -0.26  2          0.09        0.22     0.22 
SMSS J182845.79-354022.8        -0.60  2          0.05        0.36     0.23 
SMSS J183125.34-482205.3        -1.13  1        \ldots       -1.00     0.20 
SMSS J183310.29-645031.0        -0.88  1        \ldots       -0.60     0.23 
SMSS J184807.37-553441.0        -0.40  2          0.59       -0.55     0.61 
SMSS J184853.07-550646.9        -0.04  1        \ldots        0.09     0.26 
SMSS J185358.63-555400.1         0.21  2          0.03        0.37     0.20 
SMSS J185624.55-421733.7        -1.50  2          0.42       -1.26     0.45 
SMSS J185652.03-563838.9        -0.50  2          0.06       -0.56     0.23 
SMSS J185753.23-493341.2        -2.10  2          0.07       -1.60     0.16 
SMSS J190415.62-602628.5         0.41  2          0.41        0.04     0.42 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2        -0.14  2          0.04       -0.28     0.21 
SMSS J190836.24-401623.5        -2.60  2          0.10       -2.13     0.18 
SMSS J193613.62-354643.6        -0.46  1        \ldots       -0.33     0.20 
SMSS J194549.85-232502.6        -0.93  1        \ldots       -0.44     0.19 
SMSS J200154.32-102845.7        -0.81  1        \ldots       -0.59     0.19 
SMSS J200322.54-114203.3         0.20  2          0.10        0.89     0.20 
SMSS J202654.59-004726.4         0.28  2          0.20        0.09     0.20 
SMSS J202909.78-400236.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J203416.25-295108.3        -1.76  1        \ldots       -1.51     0.19 
SMSS J205001.91-661329.7        -0.18  2          0.07        0.80     0.23 
SMSS J210918.48-363547.1        -1.99  2          0.12       -1.71     0.16 
SMSS J211747.91-404512.2        -0.54  2          0.47       -0.14     0.50 
SMSS J212110.47-611758.9        -0.68  2          0.09       -0.46     0.22 
SMSS J212847.25-611328.5        -0.75  2          0.09       -0.82     0.18 
SMSS J213402.81-622421.1        -1.52  2          0.07       -1.27     0.11 
SMSS J214642.09-312521.7         0.17  2          0.03        0.05     0.22 
SMSS J214716.16-081546.9        -0.55  2          0.12       -0.29     0.24 
SMSS J215106.86-202548.2        -0.20  2          0.22        0.17     0.32 
SMSS J215842.28-202915.8        -0.49  2          0.02       -0.06     0.25 
SMSS J222217.73-341606.1        -1.29  2          0.17       -0.60     0.21 
SMSS J222323.36-482451.3        -1.16  2          0.18       -1.13     0.21 
SMSS J224145.62-064643.0        -0.06  2          0.01        0.26     0.20 
SMSS J230525.31-213807.0        -0.67  2          0.08       -0.19     0.20 
SMSS J230702.22-693718.5        -0.38  2          0.17       -0.35     0.27 
SMSS J232121.57-160505.4        -0.43  2          0.14       -0.27     0.20 
SMSS J234805.23-514821.0        -1.53  2          0.12       -1.26     0.19 
     BaII    
SMSS J001604.23-024105.0        -1.90  2          0.05       -0.87     0.17 
SMSS J005420.96-844117.0       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J011126.27-495048.4        -2.56  2          0.02       -1.80     0.20 
SMSS J020050.19-465735.2        -2.48  1        \ldots       -1.00     0.18 
SMSS J024246.96-470353.6        -1.13  3          0.04       -0.38     0.15 
SMSS J030245.60-281454.0        -1.93  3          0.11       -0.61     0.16 
SMSS J030258.53-284326.9        -1.23  4          0.13       -0.74     0.17 
SMSS J030428.44-340604.8        -3.04  1        \ldots       -1.96     0.21 
SMSS J030634.26-750133.3        -2.48  2          0.01       -1.53     0.18 
SMSS J030740.92-610018.8        -1.55  2          0.25       -0.64     0.26 
SMSS J030853.27-700140.1        -0.90  2          0.03        0.09     0.17 
SMSS J030922.03-544038.1        -1.33  4          0.08       -0.78     0.16 
SMSS J031703.94-374047.2        -2.17  4          0.10       -1.08     0.18 
SMSS J034504.76-724732.2        -1.02  4          0.06       -0.10     0.15 
SMSS J034749.80-751351.7        -0.34  2          0.01       -0.03     0.19 
SMSS J043522.14-470449.0        -1.74  2          0.06       -0.76     0.18 
SMSS J043800.94-831932.8        -1.89  3          0.08       -1.06     0.12 
SMSS J044147.05-484842.9        -0.08  2          0.03        0.68     0.15 
SMSS J050247.62-642915.9        -0.04  2          0.07        0.25     0.16 
SMSS J051729.79-425336.0        -1.52  4          0.10       -0.89     0.15 
SMSS J052313.34-621822.5        -1.08  3          0.05       -0.51     0.17 
SMSS J053721.56-244251.5 (M)    -2.26  2          0.08       -1.01     0.19 
SMSS J053721.56-244251.5 (K)    -2.19  2          0.17       -1.05     0.21 
SMSS J054650.97-471407.9        -2.07  1        \ldots       -0.16     0.20 
SMSS J054903.50-594655.4         0.06  2          0.03        0.30     0.16 
SMSS J054913.80-453904.0        -2.03  4          0.09       -1.06     0.17 
SMSS J062208.92-675713.1        -1.26  2          0.06       -0.03     0.12 
SMSS J062445.32-623003.7        -1.07  4          0.04       -0.82     0.17 
SMSS J063627.00-551633.2        -1.23  4          0.09       -0.47     0.15 
SMSS J072146.02-835759.7         0.17  2          0.04        0.11     0.19 
SMSS J074358.63-612711.4        -2.35  2          0.12       -1.22     0.19 
SMSS J074828.02-620137.9        -1.58  2          0.03       -0.80     0.17 
SMSS J081112.13-054237.7        -2.20  2          0.26       -0.57     0.27 
SMSS J081627.99-055913.3        -2.55  2          0.02       -1.37     0.19 
SMSS J082303.10-115033.0        -1.22  4          0.13       -0.52     0.18 
SMSS J083055.45-734903.6        -1.70  3          0.14       -0.79     0.21 
SMSS J084327.83-141513.3        -1.28  4          0.07       -0.17     0.16 
SMSS J084457.17-264325.4        -2.16  4          0.03       -0.71     0.17 
SMSS J085210.25-761250.2        -0.60  4          0.06       -0.34     0.15 
SMSS J085540.04-234607.3        -1.75  2          0.01       -0.48     0.17 
SMSS J090151.44-621037.5        -1.80  4          0.09       -0.58     0.16 
SMSS J091043.10-144418.5        -2.38  4          0.10       -1.15     0.13 
SMSS J091117.11-264637.1         0.46  2          0.07        0.55     0.16 
SMSS J092215.80-712521.3        -0.91  4          0.04       -0.18     0.14 
SMSS J092357.06-203851.2        -0.28  4          0.04       -0.16     0.14 
SMSS J093047.12-235727.7        -1.78  2          0.01       -0.78     0.16 
SMSS J093524.93-715506.5        -1.27  4          0.06       -0.97     0.17 
SMSS J095211.09-185713.7        -0.73  4          0.03       -0.57     0.16 
SMSS J095246.98-085554.0        -1.51  4          0.07       -0.82     0.15 
SMSS J095456.70-002141.5 (M)    -1.03  4          0.04       -0.46     0.13 
SMSS J095456.70-002141.5 (K)    -1.12  4          0.05       -0.45     0.13 
SMSS J095534.44-190405.2        -1.99  4          0.10       -1.11     0.13 
SMSS J095803.36-322749.6        -1.89  4          0.06       -1.06     0.11 
SMSS J102410.14-082802.8         0.01  2          0.01        0.15     0.14 
SMSS J102731.70-411130.5        -1.73  4          0.14       -0.60     0.19 
SMSS J103235.57-131520.2        -1.11  4          0.12       -0.09     0.16 
SMSS J103819.28-284817.9        -2.83  2          0.35       -1.32     0.37 
SMSS J105512.06-215551.8        -1.31  4          0.04       -0.54     0.08 
SMSS J110901.23+075441.7        -0.57  2          0.07        0.43     0.17 
SMSS J111201.72-221207.7        -1.29  4          0.06       -1.05     0.16 
SMSS J112810.03-064656.2        -1.16  4          0.08       -0.44     0.14 
SMSS J113545.64+022820.4        -2.25  2          0.01       -1.11     0.19 
SMSS J115906.91-261050.6        -0.34  4          0.07       -0.13     0.15 
SMSS J120218.07-400934.9        -1.76  1        \ldots       -1.12     0.21 
SMSS J120509.03-295940.6        -0.42  3          0.08       -0.11     0.14 
SMSS J120638.24-291441.1        -0.70  4          0.06        0.22     0.15 
SMSS J121615.75-281249.1        -1.63  4          0.04       -0.75     0.16 
SMSS J121709.12-272103.6        -0.78  4          0.05       -0.43     0.16 
SMSS J121846.49-161050.7        -2.21  2          0.03       -1.14     0.18 
SMSS J122207.37-252124.5        -1.62  4          0.06       -0.56     0.15 
SMSS J123608.04-343528.5        -1.27  4          0.16       -0.52     0.16 
SMSS J125117.10-421643.2        -2.17  2          0.04       -1.22     0.17 
SMSS J125142.79-424304.4        -2.65  1        \ldots       -1.71     0.22 
SMSS J125704.60-105407.2        -1.87  4          0.06       -0.72     0.13 
SMSS J133308.90-465407.9        -0.65  2          0.00       -0.04     0.16 
SMSS J134416.02-235714.9        -1.81  3          0.11       -1.17     0.17 
SMSS J135544.04-375045.4        -0.43  4          0.05       -0.37     0.14 
SMSS J143511.34-420326.4        -1.12  4          0.05       -0.65     0.17 
SMSS J143531.93-471904.2        -0.88  2          0.02       -0.36     0.17 
SMSS J143626.75-363115.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144711.50-195545.8       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J144749.23-330859.5        -2.13  2          0.02       -0.94     0.17 
SMSS J145536.24-340538.2        -1.90  3          0.11       -0.88     0.18 
SMSS J145738.47-261358.7        -0.80  4          0.08       -0.02     0.14 
SMSS J145902.35-091610.5        -0.85  1        \ldots       -0.20     0.19 
SMSS J151044.04-395653.6        -0.56  2          0.06       -0.20     0.17 
SMSS J151056.54-793923.8        -0.33  2          0.02       -0.22     0.17 
SMSS J152349.60-222540.5       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J153601.77-013125.2        -1.56  4          0.07       -0.70     0.13 
SMSS J154332.59-300038.2        -0.84  4          0.08       -0.15     0.16 
SMSS J154340.00-831819.5        -0.63  4          0.12       -0.42     0.17 
SMSS J154521.54-102047.4        -1.42  2          0.03       -0.73     0.15 
SMSS J154634.19-081030.9     $<-$2.66  \ldots   \ldots    $<-$0.97   \ldots 
SMSS J155730.10-293922.6        -0.70  3          0.12       -0.11     0.17 
SMSS J160624.86-253008.6        -2.49  1        \ldots       -1.24     0.19 
SMSS J162526.57-762949.8        -2.44  2          0.04       -1.16     0.16 
SMSS J163040.08-715639.1        -2.32  1        \ldots       -1.24     0.21 
SMSS J163800.01-794316.3        -1.75  1        \ldots       -1.09     0.21 
SMSS J164707.10-001155.5        -1.14  4          0.07       -0.41     0.12 
SMSS J164757.15-651940.6        -0.88  2          0.04       -0.01     0.17 
SMSS J165244.66-271205.2        -1.17  4          0.04       -0.16     0.16 
SMSS J165501.84-664110.7        -2.66  1        \ldots       -2.32     0.26 
SMSS J165512.00-725554.9        -2.48  2          0.09       -1.25     0.17 
SMSS J170133.47-651115.6        -1.30  4          0.16       -0.78     0.20 
SMSS J170359.88-670954.4        -2.23  2          0.04       -0.72     0.19 
SMSS J171221.51-584828.1        -1.41  4          0.04       -0.96     0.10 
SMSS J172313.82-602320.6        -2.25  2          0.02       -1.02     0.16 
SMSS J172604.29-590656.1        -2.18  3          0.12       -1.01     0.19 
SMSS J172626.92-575927.9        -2.87  2          0.12       -1.37     0.19 
SMSS J173002.48-532901.2        -3.07  1        \ldots       -1.50     0.20 
SMSS J174742.66-571315.5        -1.26  4          0.06       -0.48     0.14 
SMSS J175342.48-703556.0        -1.61  2          0.06       -0.74     0.15 
SMSS J180105.44-732703.7        -1.36  4          0.11       -0.25     0.15 
SMSS J181200.10-463148.8        -1.12  3          0.09        0.00     0.15 
SMSS J182735.70-341930.9        -1.72  3          0.14       -0.56     0.20 
SMSS J182845.79-354022.8        -2.39  2          0.05       -0.74     0.18 
SMSS J183125.34-482205.3        -1.94  3          0.16       -1.11     0.20 
SMSS J183310.29-645031.0        -0.77  4          0.08        0.20     0.20 
SMSS J184807.37-553441.0        -0.80  2          0.17       -0.25     0.21 
SMSS J184853.07-550646.9        -0.84  3          0.14       -0.02     0.20 
SMSS J185358.63-555400.1        -1.16  4          0.05       -0.32     0.16 
SMSS J185624.55-421733.7        -2.33  3          0.10       -1.39     0.18 
SMSS J185652.03-563838.9        -1.16  4          0.11       -0.54     0.17 
SMSS J185753.23-493341.2       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190415.62-602628.5        -0.61  3          0.05       -0.29     0.16 
SMSS J190508.31-581843.9       \ldots  \ldots   \ldots      \ldots   \ldots 
SMSS J190556.70-454724.2        -0.99  3          0.06       -0.44     0.14 
SMSS J190836.24-401623.5        -2.92  2          0.10       -1.76     0.18 
SMSS J193613.62-354643.6        -1.17  3          0.10       -0.35     0.16 
SMSS J194549.85-232502.6        -1.23  2          0.06       -0.05     0.14 
SMSS J200154.32-102845.7        -2.32  2          0.00       -1.41     0.16 
SMSS J200322.54-114203.3        -0.12  2          0.07        1.27     0.16 
SMSS J202654.59-004726.4        -0.64  4          0.05       -0.13     0.12 
SMSS J202909.78-400236.5        -2.52  2          0.09       -1.46     0.17 
SMSS J203416.25-295108.3        -1.20  3          0.20       -0.26     0.23 
SMSS J205001.91-661329.7        -2.68  1        \ldots       -1.01     0.21 
SMSS J210918.48-363547.1        -1.99  3          0.15       -1.03     0.18 
SMSS J211747.91-404512.2        -1.41  4          0.06       -0.31     0.15 
SMSS J212110.47-611758.9        -2.28  2          0.05       -1.37     0.18 
SMSS J212847.25-611328.5        -1.71  2          0.03       -1.09     0.17 
SMSS J213402.81-622421.1        -1.61  4          0.07       -0.67     0.10 
SMSS J214642.09-312521.7        -1.11  3          0.06       -0.55     0.14 
SMSS J214716.16-081546.9        -1.68  3          0.06       -0.72     0.16 
SMSS J215106.86-202548.2        -1.32  2          0.08       -0.26     0.15 
SMSS J215842.28-202915.8        -2.31  2          0.04       -1.19     0.18 
SMSS J222217.73-341606.1        -2.24  2          0.14       -0.85     0.19 
SMSS J222323.36-482451.3        -0.87  4          0.07       -0.16     0.12 
SMSS J224145.62-064643.0        -0.54  2          0.01        0.47     0.16 
SMSS J230525.31-213807.0        -2.38  2          0.23       -1.20     0.26 
SMSS J230702.22-693718.5        -1.39  4          0.08       -0.68     0.15 
SMSS J232121.57-160505.4        -1.77  1        \ldots       -0.92     0.20 
SMSS J234805.23-514821.0        -2.13  2          0.12       -1.17     0.19 


==> tab8.full.txt <==
Table 8: Chemical abundances for Zn, Y, Zr and Eu

Column 1: ID 
Column 2: A(X) 
Column 3: Number of lines
Column 4: Standard error of the mean
Column 5: [X/Fe]
Column 6: Total error

Zn I 
SMSS~J034749.80-751351.7    2.08    1     \ldots       0.02    0.30  
SMSS~J043800.94-831932.8    1.94    1     \ldots       0.38    0.30  
SMSS~J050247.62-642915.9    2.45    2       0.10       0.35    0.21  
SMSS~J052313.34-621822.5    2.19    1     \ldots       0.39    0.30  
SMSS~J054903.50-594655.4    2.10    2       0.09      -0.03    0.21  
SMSS~J054913.80-453904.0    1.85    2       0.06       0.45    0.21  
SMSS~J062445.32-623003.7    2.04    1     \ldots      -0.09    0.30  
SMSS~J072146.02-835759.7    2.44    2       0.04      -0.02    0.21  
SMSS~J084327.83-141513.3    2.68    2       0.03       1.41    0.21  
SMSS~J091117.11-264637.1    2.39    2       0.02       0.10    0.21  
SMSS~J092357.06-203851.2    2.20    2       0.04      -0.06    0.21  
SMSS~J093047.12-235727.7    2.17    1     \ldots       0.79    0.30  
SMSS~J093524.93-715506.5    2.53    2       0.03       0.45    0.21  
SMSS~J095211.09-185713.7    2.15    2       0.01      -0.07    0.21  
SMSS~J095246.98-085554.0    1.91    2       0.01       0.21    0.21  
SMSS~J102410.14-082802.8    2.24    2       0.09       0.00    0.21  
SMSS~J110901.23+075441.7    1.81    1     \ldots       0.43    0.30  
SMSS~J115906.91-261050.6    2.13    2       0.04      -0.03    0.21  
SMSS~J121615.75-281249.1    2.08    1     \ldots       0.58    0.30  
SMSS~J121709.12-272103.6    2.13    2       0.15       0.09    0.21  
SMSS~J125117.10-421643.2    2.01    1     \ldots       0.59    0.30  
SMSS~J143511.34-420326.4    2.15    1     \ldots       0.24    0.30  
SMSS~J144749.23-330859.5    1.92    1     \ldots       0.73    0.30  
SMSS~J145536.24-340538.2    2.25    2       0.12       0.90    0.21  
SMSS~J151044.04-395653.6    2.03    2       0.00       0.01    0.21  
SMSS~J151056.54-793923.8    2.33    2       0.07       0.07    0.21  
SMSS~J154340.00-831819.5    2.10    2       0.10      -0.05    0.21  
SMSS~J164757.15-651940.6    1.89    2       0.01       0.38    0.21  
SMSS~J165501.84-664110.7    2.05    1     \ldots       0.01    0.30  
SMSS~J171221.51-584828.1    1.93    1     \ldots      -0.01    0.30  
SMSS~J172313.82-602320.6    1.85    2       0.14       0.70    0.21  
SMSS~J181200.10-463148.8    1.69    1     \ldots       0.43    0.30  
SMSS~J190415.62-602628.5    2.24    1     \ldots       0.18    0.30  
SMSS~J202654.59-004726.4    1.95    2       0.06       0.08    0.21  
SMSS~J213402.81-622421.1    1.55    1     \ldots       0.11    0.30  
Y II 
SMSS~J024246.96-470353.6     -1.40    3       0.10      -0.67    0.15  
SMSS~J044147.05-484842.9     -0.71    3       0.15       0.02    0.15  
SMSS~J050247.62-642915.9     -0.56    2     \ldots      -0.31    0.21  
SMSS~J052313.34-621822.5     -0.82    2     \ldots      -0.28    0.21  
SMSS~J054903.50-594655.4     -0.78    2     \ldots      -0.56    0.21  
SMSS~J062208.92-675713.1     -1.62    1     \ldots      -0.42    0.30  
SMSS~J072146.02-835759.7     -0.24    2     \ldots      -0.34    0.21  
SMSS~J084327.83-141513.3     -0.39    3       0.02       0.69    0.15  
SMSS~J091117.11-264637.1     -0.48    2     \ldots      -0.42    0.21  
SMSS~J092357.06-203851.2     -0.55    2     \ldots      -0.46    0.21  
SMSS~J093524.93-715506.5     -0.94    2     \ldots      -0.67    0.21  
SMSS~J102410.14-082802.8     -0.52    2     \ldots      -0.41    0.21  
SMSS~J110901.23+075441.7     -0.86    3       0.08       0.11    0.15  
SMSS~J121709.12-272103.6     -0.80    1     \ldots      -0.49    0.30  
SMSS~J143511.34-420326.4     -0.53    3       0.07      -0.09    0.15  
SMSS~J151044.04-395653.6     -0.75    3       0.14      -0.42    0.15  
SMSS~J154340.00-831819.5     -0.76    2     \ldots      -0.56    0.21  
SMSS~J164757.15-651940.6     -0.95    2     \ldots      -0.11    0.21  
SMSS~J180105.44-732703.7     -0.89    2     \ldots       0.20    0.21  
SMSS~J181200.10-463148.8     -1.34    3       0.11      -0.25    0.15  
SMSS~J185358.63-555400.1     -1.13    3       0.02      -0.32    0.15  
SMSS~J202654.59-004726.4     -1.09    3       0.12      -0.61    0.15  
SMSS~J224145.62-064643.0     -1.02    2     \ldots      -0.04    0.21  
Zr II 
SMSS~J044147.05-484842.9      0.04    3       0.02       0.40    0.15  
SMSS~J050247.62-642915.9      0.29    4       0.11       0.17    0.12  
SMSS~J054903.50-594655.4      0.09    2       0.00      -0.06    0.21  
SMSS~J062445.32-623003.7      0.06    2       0.07      -0.09    0.21  
SMSS~J072146.02-835759.7      0.31    3       0.03      -0.16    0.15  
SMSS~J084327.83-141513.3      0.31    4       0.09       1.02    0.12  
SMSS~J091117.11-264637.1      0.82    4       0.08       0.51    0.12  
SMSS~J092357.06-203851.2      0.34    4       0.08       0.07    0.12  
SMSS~J093524.93-715506.5      0.03    3       0.04      -0.07    0.15  
SMSS~J095211.09-185713.7     -0.04    2       0.02      -0.28    0.21  
SMSS~J095246.98-085554.0     -0.35    3       0.10      -0.06    0.15  
SMSS~J095456.70-002141.5     -0.24    2       0.20      -0.07    0.21  
SMSS~J102410.14-082802.8      0.38    3       0.06       0.12    0.15  
SMSS~J110901.23+075441.7     -0.06    3       0.02       0.54    0.15  
SMSS~J112810.03-064656.2     -0.19    1     \ldots       0.13    0.30  
SMSS~J121615.75-281249.1     -0.36    3       0.02       0.12    0.15  
SMSS~J121709.12-272103.6      0.10    4       0.04       0.04    0.12  
SMSS~J143511.34-420326.4      0.33    4       0.00       0.40    0.12  
SMSS~J144749.23-330859.5     -0.05    3       0.04       0.74    0.15  
SMSS~J151044.04-395653.6      0.21    4       0.05       0.17    0.12  
SMSS~J154340.00-831819.5      0.07    3       0.01      -0.11    0.15  
SMSS~J164757.15-651940.6     -0.20    4       0.06       0.27    0.12  
SMSS~J181200.10-463148.8     -0.60    4       0.07       0.12    0.12  
SMSS~J185358.63-555400.1     -0.05    4       0.03       0.39    0.12  
SMSS~J190415.62-602628.5      0.12    4       0.04       0.04    0.12  
SMSS~J202654.59-004726.4     -0.04    4       0.04       0.07    0.12  
SMSS~J224145.62-064643.0     -0.09    3       0.04       0.52    0.15  
Eu II
SMSS~J034749.80-751351.7    -1.66       1   \ldots        0.32     0.30   
SMSS~J044147.05-484842.9    -1.24       2     0.06        1.18     0.21   
SMSS~J050247.62-642915.9    -1.49       1   \ldots        0.45     0.30   
SMSS~J052313.34-621822.5    -2.25       1   \ldots       -0.01     0.30   
SMSS~J054903.50-594655.4    -1.74       1   \ldots        0.17     0.30   
SMSS~J062208.92-675713.1    -2.27       1   \ldots        0.62     0.30   
SMSS~J072146.02-835759.7    -1.56       1   \ldots        0.03     0.30   
SMSS~J091117.11-264637.1    -1.18       1   \ldots        0.57     0.30   
SMSS~J092357.06-203851.2    -1.68       1   \ldots        0.10     0.30   
SMSS~J095211.09-185713.7    -1.93       1   \ldots       -0.11     0.30   
SMSS~J102410.14-082802.8    -1.69       1   \ldots        0.11     0.30   
SMSS~J110901.23+075441.7    -1.68       2     0.06        0.98     0.21   
SMSS~J115906.91-261050.6    -1.83       1   \ldots        0.04     0.30   
SMSS~J120638.24-291441.1    -1.47       1   \ldots        1.10     0.30   
SMSS~J121709.12-272103.6    -2.30       1   \ldots       -0.30     0.30   
SMSS~J151044.04-395653.6    -2.10       1   \ldots       -0.08     0.30   
SMSS~J151056.54-793923.8    -1.62       1   \ldots        0.15     0.30   
SMSS~J154332.59-300038.2    -2.09       1   \ldots        0.26     0.30   
SMSS~J154340.00-831819.5    -1.84       1   \ldots        0.04     0.30   
SMSS~J164757.15-651940.6    -1.95       1   \ldots        0.58     0.30   
SMSS~J165244.66-271205.2    -2.24       1   \ldots        0.42     0.30   
SMSS~J181200.10-463148.8    -2.36       1   \ldots        0.42     0.30   
SMSS~J190415.62-602628.5    -2.09       1   \ldots       -0.11     0.30   
SMSS~J200322.54-114203.3    -1.13       2     0.01        1.92     0.20   
SMSS~J202654.59-004726.4    -1.89       1   \ldots        0.28     0.30   
SMSS~J224145.62-064643.0    -1.59       2     0.07        1.08     0.21   

